The Greedy Dirichlet Process Filter - An Online Clustering Multi-Target Tracker

Reliable collision avoidance is one of the main requirements for autonomous driving. Hence, it is important to correctly estimate the states of an unknown number of static and dynamic objects in real-time. Here, data association is a major challenge for every multi-target tracker. We propose a novel multi-target tracker called Greedy Dirichlet Process Filter (GDPF) based on the non-parametric Bayesian model called Dirichlet Processes and the fast posterior computation algorithm Sequential Updating and Greedy Search (SUGS). By adding a temporal dependence we get a real-time capable tracking framework without the need of a previous clustering or data association step. Real-world tests show that GDPF outperforms other multi-target tracker in terms of accuracy and stability.

==> dir_filter_grid_tracked_objects.csv <==
x,y,id,frame
-1654.5,65.2586,254,0
-1653.19,65.5447,254,1
-1651.83,65.732,254,2
-1650.65,65.953,254,3
-1649.37,66.1037,254,4
-1648.11,66.3155,254,5
-1646.89,66.4212,254,6
-1645.65,66.4534,254,7
-1644.42,66.5864,254,8
-1643.15,66.7103,254,9
-1641.81,66.8458,254,10
-1640.52,66.9354,254,11
-1639.23,66.9981,254,12
-1637.97,67.1288,254,13
-1636.6,67.2504,254,14
-1635.29,67.2969,254,15
-1633.91,67.4226,254,16
-1632.4,67.4847,254,17
-1630.68,67.6053,254,18
-1629.44,67.7177,254,19
-1628.02,67.7893,254,20
-1626.58,67.8653,254,21
-1625.12,67.9654,254,22
-1623.78,68.0586,254,23
-1622.44,68.1601,254,24
-1621.11,68.2584,254,25
-1619.56,68.3594,254,26
-1618.27,68.4555,254,27
-1616.84,68.6238,254,28
-1615.45,68.6959,254,29
-1613.92,68.7665,254,30
-1612.5,68.8868,254,31
-1610.82,68.9831,254,32
-1609.28,69.1017,254,33
-1607.85,69.2283,254,34
-1606.29,69.3984,254,35
-1604.66,69.4679,254,36
-1603.04,69.5495,254,37
-1601.36,69.6562,254,38
-1599.56,69.7591,254,39
-1597.74,69.8972,254,40
-1595.98,69.9822,254,41
-1594.23,70.096,254,42
-1592.58,70.2492,254,43
-1590.77,70.409,254,44
-1588.98,70.502,254,45
-1587.25,70.6356,254,46
-1585.34,70.8333,254,47
-1583.63,70.9601,254,48
-1581.94,71.0758,254,49
-1580.1,71.22,254,50
-1578.34,71.3292,254,51
-1576.44,71.4437,254,52
-1574.53,71.5574,254,53
-1572.64,71.7247,254,54
-1570.75,71.8786,254,55
-1568.88,72.0119,254,56
-1567.24,72.1374,254,57
-1565.45,72.2643,254,58
-1563.62,72.3863,254,59
-1561.94,72.5473,254,60
-1560.07,72.6882,254,61
-1558.24,72.8302,254,62
-1556.48,72.9264,254,63
-1554.58,73.0778,254,64
-1552.77,73.2395,254,65
-1550.94,73.3363,254,66
-1549.07,73.4834,254,67
-1547.3,73.5672,254,68
-1545.64,73.675,254,69
-1544.07,73.8013,254,70
-1542.41,73.9924,254,71
-1540.75,74.0672,254,72
-1539.02,74.1534,254,73
-1537.27,74.2787,254,74
-1535.52,74.4091,254,75
-1533.79,74.5204,254,76
-1532.03,74.6097,254,77
-1530.22,74.7329,254,78
-1528.43,74.8616,254,79
-1526.66,74.9849,254,80
-1524.85,75.1109,254,81
-1523.03,75.2223,254,82
-1521.22,75.3358,254,83
-1519.47,75.476,254,84
-1517.72,75.5732,254,85
-1515.92,75.6513,254,86
-1514.14,75.7445,254,87
-1512.4,75.8715,254,88
-1510.65,75.9725,254,89
-1508.84,76.0868,254,90
-1507.07,76.2007,254,91
-1505.29,76.3109,254,92
-1503.52,76.4261,254,93
-1501.73,76.5424,254,94
-1499.97,76.6599,254,95
-1498.22,76.7287,254,96
-1496.46,76.8006,254,97
-1494.67,76.8827,254,98
-1493.03,76.9661,254,99
-1491.25,77.0891,254,100
-1489.45,77.1873,254,101
-1487.65,77.2954,254,102
-1485.87,77.3583,254,103
-1484.11,77.4405,254,104
-1482.34,77.5051,254,105
-1480.65,77.5771,254,106
-1478.87,77.6818,254,107
-1477.14,77.8538,254,108
-1475.42,77.9259,254,109
-1473.61,77.9872,254,110
-1471.9,78.0684,254,111
-1470.16,78.1845,254,112
-1468.38,78.2771,254,113
-1466.58,78.3553,254,114
-1464.81,78.5254,254,115
-1463.04,78.5705,254,116
-1461.29,78.6365,254,117
-1459.54,78.753,254,118
-1457.73,78.8698,254,119
-1455.93,78.9433,254,120
-1454.15,79.0049,254,121
-1452.4,79.0969,254,122
-1450.69,79.1861,254,123
-1448.81,79.2906,254,124
-1447,79.3684,254,125
-1445.21,79.4411,254,126
-1443.52,79.5321,254,127
-1441.77,79.645,254,128
-1439.97,79.723,254,129
-1438.23,79.8834,254,130
-1436.45,79.9687,254,131
-1434.69,79.9964,254,132
-1433.01,80.0476,254,133
-1431.26,80.1379,254,134
-1429.58,80.2264,254,135
-1427.82,80.3641,254,136
-1426.07,80.4392,254,137
-1424.33,80.5157,254,138
-1422.63,80.6251,254,139
-1420.87,80.7213,254,140
-1419.01,80.8627,254,141
-1417.28,80.8817,254,142
-1415.6,80.9887,254,143
-1413.85,81.0844,254,144
-1412.27,81.299,254,145
-1410.62,81.3546,254,146
-1408.86,81.4658,254,147
-1407.03,81.4937,254,148
-1405.23,81.5221,254,149
-1403.4,81.6728,254,150
-1401.87,81.9218,254,151
-1400.07,81.9401,254,152
-1398.25,81.9604,254,153
-1396.53,82.0291,254,154
-1394.86,82.1339,254,155
-1393.31,82.1736,254,156
-1391.43,82.2246,254,157
-1389.59,82.1472,254,158
-1387.79,82.3365,254,159
-1386.1,82.3964,254,160
-1384.32,82.467,254,161
-1382.67,82.488,254,162
-1380.93,82.6063,254,163
-1379.25,82.6917,254,164
-1377.41,82.7271,254,165
-1375.65,82.7852,254,166
-1373.95,82.8486,254,167
-1372.26,82.9953,254,168
-1370.6,82.9866,254,169
-1368.87,82.9863,254,170
-1367.24,83.0598,254,171
-1365.59,83.1114,254,172
-1363.88,83.1415,254,173
-1362.1,83.2224,254,174
-1360.39,83.2176,254,175
-1358.67,83.308,254,176
-1357.07,83.385,254,177
-1355.48,83.4831,254,178
-1353.84,83.6031,254,179
-1352.19,83.7152,254,180
-1350.51,83.7496,254,181
-1348.89,83.8932,254,182
-1347.01,83.9871,254,183
-1345.07,84.0401,254,184
-1343.49,84.0835,254,185
-1341.73,84.1848,254,186
-1339.91,84.168,254,187
-1338.2,84.2443,254,188
-1336.56,84.3332,254,189
-1334.85,84.4014,254,190
-1333.14,84.4694,254,191
-1333.53,84.7437,479,192
-1331.9,84.9751,479,193
-1330.35,84.9009,479,194
-1328.8,84.8996,479,195
-1327.15,84.9247,479,196
-1325.58,85.0276,479,197
-1323.51,84.9362,479,198
-1321.59,85.0986,479,199
-1319.75,85.2547,479,200
-1318.01,85.295,479,201
-1316.24,85.4079,479,202
-1314.56,85.4998,479,203
-1312.91,85.5053,479,204
-1311.41,85.6152,479,205
-1309.91,85.7288,479,206
-1308.35,85.9105,479,207
-1306.72,85.9932,479,208
-1305.13,86.1019,479,209
-1303.6,86.1738,479,210
-1302.2,85.8459,479,211
-1300.84,85.6579,479,212
-1299.39,85.5581,479,213
-1297.95,85.6363,479,214
-1296.44,85.6912,479,215
-1294.8,86.1684,479,216
-1293.12,86.5892,479,217
-1291.67,86.8079,479,218
-1290.17,86.9285,479,219
-1288.62,87.3267,479,220
-1287.03,87.5361,479,221
-1285.6,87.8161,479,222
-1284.09,88.0771,479,223
-1282.58,88.3381,479,224
-1281.08,88.5983,479,225
-1279.89,87.42,12,226
-1278.45,87.5068,12,227
-1276.92,87.5445,12,228
-1275.39,87.6296,12,229
-1273.95,87.4445,12,230
-1272.29,87.3868,12,231
-1270.89,87.5681,12,232
-1269.36,87.7913,12,233
-1267.85,87.9355,12,234
-1266.54,88.1541,12,235
-1265.26,88.3348,12,236
-1264.15,88.3844,12,237
-1262.85,88.4856,12,238
-1261.55,88.5806,12,239
-1260.14,88.6452,12,240
-1258.73,88.7016,12,241
-1257.25,88.7988,12,242
-1255.79,88.832,12,243
-1254.41,88.9251,12,244
-1252.93,88.9916,12,245
-1251.5,89.0838,12,246
-1250.03,89.2395,12,247
-1248.62,89.4018,12,248
-1247.24,89.5075,12,249
-1245.84,89.5879,12,250
-1244.44,89.6609,12,251
-1243.1,89.7418,12,252
-1241.85,89.7987,12,253
-1240.55,89.9004,12,254
-1239.26,90.0027,12,255
-1237.8,90.1035,12,256
-1236.42,90.1667,12,257
-1235.04,90.2568,12,258
-1233.59,90.3408,12,259
-1232.3,90.4275,12,260
-1231.04,90.5501,12,261
-1229.8,90.6121,12,262
-1228.53,90.7107,12,263
-1227.15,90.8112,12,264
-1225.81,90.9442,12,265
-1224.63,90.9358,12,266
-1223.34,91.0604,12,267
-1222.06,91.1095,12,268
-1220.77,91.199,12,269
-1219.49,91.2126,12,270
-1218.15,91.3043,12,271
-1216.86,91.4421,12,272
-1215.48,91.5839,12,273
-1214.21,91.6951,12,274
-1212.92,91.8458,12,275
-1211.64,91.9503,12,276
-1210.4,92.0299,12,277
-1209.16,92.0609,12,278
-1208.01,92.1423,12,279
-1206.79,92.255,12,280
-1205.59,92.3578,12,281
-1204.44,92.4147,12,282
-1203.3,92.4379,12,283
-1202.08,92.5447,12,284
-1200.94,92.6163,12,285
-1199.78,92.6992,12,286
-1198.63,92.8076,12,287
-1197.52,92.849,12,288
-1196.41,92.921,12,289
-1195.28,93.0304,12,290
-1194.19,93.1211,12,291
-1193.1,93.1844,12,292
-1192.02,93.3009,12,293
-1190.88,93.3643,12,294
-1189.81,93.4122,12,295
-1188.73,93.4369,12,296
-1187.67,93.4892,12,297
-1186.68,93.4891,12,298
-1185.63,93.5556,12,299
-1184.64,93.6355,12,300
-1183.63,93.693,12,301
-1182.62,93.7894,12,302
-1181.61,93.8169,12,303
-1180.62,93.8347,12,304
-1179.72,93.8939,12,305
-1178.68,93.9191,12,306
-1177.69,93.9551,12,307
-1176.65,93.9438,12,308
-1175.63,93.9476,12,309
-1174.61,93.9687,12,310
-1173.61,93.9975,12,311
-1172.67,94.017,12,312
-1171.75,94.0261,12,313
-1170.75,93.9767,12,314
-1169.79,93.965,12,315
-1168.88,93.9092,12,316
-1167.89,93.8896,12,317
-1166.85,93.7769,12,318
-1165.87,93.8145,12,319
-1164.9,93.8466,12,320
-1163.99,93.8274,12,321
-1163.05,93.8244,12,322
-1162.14,93.7983,12,323
-1161.22,93.705,12,324
-1160.34,93.5243,12,325
-1159.45,93.5731,12,326
-1158.56,93.4905,12,327
-1157.64,93.4186,12,328
-1156.74,93.4331,12,329
-1155.75,93.4167,12,330
-1154.79,93.326,12,331
-1153.87,93.1823,12,332
-1153.03,93.0199,12,333
-1152.17,92.8879,12,334
-1151.36,92.8088,12,335
-1150.48,92.7156,12,336
-1149.64,92.5761,12,337
-1148.78,92.4826,12,338
-1147.86,92.3807,12,339
-1147.02,92.288,12,340
-1146.13,92.1685,12,341
-1145.31,92.0139,12,342
-1144.42,92.0181,12,343
-1143.61,91.8782,12,344
-1142.79,91.7281,12,345
-1142.01,91.5532,12,346
-1141.26,91.4714,12,347
-1140.51,91.3437,12,348
-1139.83,91.1777,12,349
-1139.11,91.0413,12,350
-1138.44,90.9113,12,351
-1137.69,90.9177,12,352
-1136.91,90.8491,12,353
-1136.15,90.7158,12,354
-1135.22,90.5353,12,355
-1134.45,90.4292,12,356
-1133.72,90.1267,12,357
-1133,90.0686,12,358
-1132.32,89.8503,12,359
-1131.38,89.6765,12,360
-1130.5,89.4571,12,361
-1129.61,89.2925,12,362
-1128.79,89.2368,12,363
-1128.06,89.0613,12,364
-1127.36,88.907,12,365
-1126.64,88.7454,12,366
-1125.94,88.7165,12,367
-1125.42,88.517,12,368
-1124.84,88.3175,12,369
-1124.23,88.1398,12,370
-1123.48,87.9752,12,371
-1122.76,87.7537,12,372
-1122.07,87.4737,12,373
-1121.36,87.2496,12,374
-1120.78,87.0303,12,375
-1120.12,86.8559,12,376
-1119.39,86.6174,12,377
-1118.67,86.5072,12,378
-1117.91,86.2188,12,379
-1117.27,86.0054,12,380
-1116.66,85.8984,12,381
-1115.94,85.6405,12,382
-1115.33,85.5525,12,383
-1114.63,85.4289,12,384
-1113.79,85.278,12,385
-1113.11,85.0926,12,386
-1112.58,84.8052,12,387
-1111.96,84.6019,12,388
-1111.36,84.3687,12,389
-1110.8,84.0825,12,390
-1110.18,83.8884,12,391
-1109.56,83.5672,12,392
-1108.88,83.2118,12,393
-1108.26,82.9363,12,394
-1107.59,82.6362,12,395
-1106.99,82.3988,12,396
-1106.4,82.1031,12,397
-1105.81,81.8314,12,398
-1105.18,81.5039,12,399
-1104.57,81.2131,12,400
-1104.01,80.8834,12,401
-1103.48,80.5576,12,402
-1102.93,80.2055,12,403
-1102.41,79.8619,12,404
-1101.96,79.3608,12,405
-1101.44,78.8815,12,406
-1100.98,78.553,12,407
-1100.5,78.2527,12,408
-1100,77.8854,12,409
-1099.55,77.5532,12,410
-1099.11,77.1748,12,411
-1098.74,76.8209,12,412
-1098.38,76.4954,12,413
-1098.05,76.1307,12,414
-1097.73,75.8131,12,415
-1097.46,75.5465,12,416
-1097.16,75.2363,12,417
-1096.92,74.9274,12,418
-1096.7,74.5862,12,419
-1096.48,74.2821,12,420
-1096.28,74.0067,12,421
-1096.13,73.7665,12,422
-1095.94,73.5153,12,423
-1095.75,73.2905,12,424
-1095.59,73.0444,12,425
-1095.46,72.8286,12,426
-1095.35,72.6213,12,427
-1095.2,72.4246,12,428
-1095.09,72.2221,12,429
-1094.98,71.9892,12,430
-1094.84,71.7802,12,431
-1094.73,71.544,12,432
-1094.63,71.3056,12,433
-1094.53,71.0716,12,434
-1094.41,70.8509,12,435
-1094.33,70.63,12,436
-1094.26,70.4159,12,437
-1094.19,70.191,12,438
-1094.1,69.9983,12,439
-1094.02,69.7602,12,440
-1093.91,69.5379,12,441
-1093.82,69.3032,12,442
-1093.74,69.1102,12,443
-1093.7,68.8867,12,444
-1093.64,68.7242,12,445
-1093.6,68.4999,12,446
-1093.6,68.2927,12,447
-1093.55,68.0857,12,448
-1093.48,67.9025,12,449
-1093.5,67.6919,12,450
-1093.5,67.4958,12,451
-1093.47,67.3271,12,452
-1093.48,67.1514,12,453
-1093.49,66.9521,12,454
-1093.47,66.7824,12,455
-1093.46,66.6495,12,456
-1093.47,66.5183,12,457
-1093.47,66.4168,12,458
-1093.46,66.3097,12,459
-1093.46,66.2367,12,460
-1093.47,66.205,12,461
-1093.43,66.1677,12,462
-1093.52,66.1126,12,463
-1093.47,66.055,12,464
-1093.48,65.9799,12,465
-1093.52,65.9539,12,466
-1093.5,65.9996,12,467
-1093.53,65.9856,12,468
-1093.48,65.9872,12,469
-1093.52,65.981,12,470
-1093.55,65.9835,12,471
-1093.55,65.9629,12,472
-1093.55,65.9727,12,473
-1093.46,65.9831,12,474
-1093.44,66.0007,12,475
-1093.41,65.9937,12,476
-1093.41,66.0247,12,477
-1093.4,66.0068,12,478
-1093.46,65.9596,12,479
-1093.46,65.9983,12,480
-1093.43,65.9986,12,481
-1093.48,65.9545,12,482
-1093.44,65.9762,12,483
-1093.48,65.9668,12,484
-1093.44,65.9849,12,485
-1093.42,65.9963,12,486
-1093.48,65.9958,12,487
-1093.51,65.9749,12,488
-1093.53,65.9552,12,489
-1093.55,65.9689,12,490
-1093.49,65.9957,12,491
-1093.53,65.9983,12,492
-1093.48,66.0249,12,493
-1093.42,66.0183,12,494
-1093.48,66.0231,12,495
-1093.46,66.0383,12,496
-1093.5,65.9662,12,497
-1093.47,65.9948,12,498
-1093.44,65.9785,12,499
-1093.48,65.9532,12,500
-1093.44,65.9679,12,501
-1093.48,65.9365,12,502
-1093.53,65.9526,12,503
-1093.55,65.9643,12,504
-1093.55,65.9575,12,505
-1093.56,65.9379,12,506
-1093.48,65.9771,12,507
-1093.51,65.9659,12,508
-1093.44,65.977,12,509
-1093.48,65.9551,12,510
-1093.51,65.9319,12,511
-1093.52,65.914,12,512
-1093.46,65.9719,12,513
-1093.43,65.9907,12,514
-1093.41,66.0064,12,515
-1093.39,66.0039,12,516
-1093.44,65.9684,12,517
-1093.44,65.9611,12,518
-1093.44,65.9127,12,519
-1093.48,65.8487,12,520
-1093.51,65.8222,12,521
-1093.52,65.8058,12,522
-1093.54,65.7484,12,523
-1093.55,65.7029,12,524
-1093.54,65.6639,12,525
-1093.53,65.5735,12,526
-1093.54,65.4917,12,527
-1093.55,65.4308,12,528
-1093.55,65.3426,12,529
-1093.59,65.2231,12,530
-1093.62,65.1127,12,531
-1093.64,65.0044,12,532
-1093.64,64.9044,12,533
-1093.65,64.739,12,534
-1093.66,64.5653,12,535
-1093.64,64.3368,12,536
-1093.68,64.1983,12,537
-1093.71,64.004,12,538
-1093.65,63.7918,12,539
-1093.68,63.6225,12,540
-1093.71,63.2839,12,541
-1093.75,62.93,12,542
-1093.74,62.6908,12,543
-1093.83,62.3615,12,544
-1093.85,62.0666,12,545
-1093.76,61.8062,12,546
-1093.82,61.5118,12,547
-1093.95,61.1425,12,548
-1094.03,60.698,12,549
-1094.14,60.339,12,550
-1094.17,59.9636,12,551
-1094.28,59.6666,12,552
-1094.29,59.3181,12,553
-1094.38,58.9961,12,554
-1094.4,58.6719,12,555
-1094.45,58.4207,12,556
-1094.54,58.1149,12,557
-1094.59,57.6947,12,558
-1094.7,57.3239,12,559
-1094.62,56.8717,12,560
-1094.74,56.3941,12,561
-1094.85,55.9289,12,562
-1095.03,55.4429,12,563
-1095.16,54.8394,12,564
-1095.31,54.2041,12,565
-1095.57,53.6141,12,566
-1095.65,52.9399,12,567
-1095.8,52.3519,12,568
-1095.94,51.8046,12,569
-1096.09,51.1441,12,570
-1096.23,50.5643,12,571
-1096.33,49.9027,12,572
-1096.43,49.1817,12,573
-1096.62,48.5665,12,574
-1097.02,46.6677,12,575
-1097.2,46.0747,12,576
-1097.37,45.4127,12,577
-1097.48,44.741,12,578
-1097.64,44.056,12,579
-1097.85,43.3635,12,580
-1098.01,42.6569,12,581
-1098.1,42.0405,12,582
-1098.24,41.482,12,583
-1098.38,40.8536,12,584
-1098.6,40.095,12,585
-1098.69,39.4578,12,586
-1098.8,38.8518,12,587
-1098.97,38.3117,12,588
-1099.12,37.7074,12,589
-1099.27,37.0644,12,590
-1099.41,36.4903,12,591
-1099.63,35.8937,12,592
-1099.75,35.2705,12,593
-1099.91,34.6385,12,594
-1099.93,34.169,12,595
-1100.12,33.643,12,596
-1100.31,32.9105,12,597
-1100.5,32.2664,12,598
-1100.72,31.6241,12,599
-1100.91,31.0863,12,600
-1100.96,30.5764,12,601
-1101.14,30.0044,12,602
-1101.29,29.469,12,603
-1101.39,28.9511,12,604
-1101.42,28.4802,12,605
-1101.43,28.1496,12,606
-1101.45,27.7273,12,607
-1101.43,27.265,12,608
-1101.55,26.6874,12,609
-1101.66,26.1753,12,610
-1101.77,25.6672,12,611
-1101.85,25.1107,12,612
-1101.91,24.5412,12,613
-1102.01,23.9795,12,614
-1102.11,23.434,12,615
-1102.15,22.9185,12,616
-1102.18,22.4374,12,617
-1102.23,21.8974,12,618
-1102.29,21.3599,12,619
-1102.28,20.8128,12,620
-1102.28,20.3035,12,621
-1102.19,19.7756,12,622
-1102.15,19.2432,12,623
-1102.11,18.7566,12,624
-1102.06,18.1855,12,625
-1101.99,17.6723,12,626
-1101.84,17.1667,12,627
-1101.71,16.6442,12,628
-1101.56,16.1182,12,629
-1101.36,15.5943,12,630
-1101.16,15.1204,12,631
-1100.91,14.6538,12,632
-1100.65,14.1828,12,633
-1100.4,13.7734,12,634
-1100.15,13.2925,12,635
-1099.85,12.877,12,636
-1099.53,12.4363,12,637
-1099.18,12.0225,12,638
-1098.83,11.6,12,639
-1098.45,11.2076,12,640
-1098.05,10.8048,12,641
-1097.67,10.4474,12,642
-1097.28,10.1335,12,643
-1096.93,9.80766,12,644
-1096.5,9.53543,12,645
-1095.89,9.30124,12,646
-1095.42,8.94032,12,647
-1094.96,8.63089,12,648
-1093.99,8.7243,12,649
-1093.17,8.78475,12,650
-1092.77,9.22865,12,651
-1092.42,9.41675,12,652
-1092.17,9.41899,12,653
-1091.93,9.48307,12,654
-1091.69,9.50234,12,655
-1091.47,9.4257,12,656
-1091.17,9.35085,12,657
-1090.6,9.06977,12,658
-1089.62,7.79974,12,659
-1088.69,6.95755,12,660
-1087.85,6.49831,12,661
-1087.08,6.28742,12,662
-1086.22,6.23632,12,663
-1085.66,6.33056,12,664
-1085.02,6.4678,12,665
-1084.3,6.62114,12,666
-1083.55,6.76617,12,667
-1082.75,6.963,12,668
-1082.18,7.06413,12,669
-1081.55,7.1515,12,670
-1080.83,7.34978,12,671
-1080.04,7.56251,12,672
-1079.22,7.79913,12,673
-1078.38,8.08345,12,674
-1077.68,8.33266,12,675
-1076.94,8.58009,12,676
-1076.2,8.88377,12,677
-1075.64,9.11011,12,678
-1075.05,9.40597,12,679
-1074.31,9.64582,12,680
-1073.51,9.96122,12,681
-1072.67,10.3232,12,682
-1071.83,10.6794,12,683
-1071,11.0656,12,684
-1070.36,11.3359,12,685
-1069.65,11.8863,12,686
-1068.8,12.3407,12,687
-1067.66,12.7543,12,688
-1066.58,13.1921,12,689
-1065.54,13.6946,12,690
-1064.76,14.1418,12,691
-1063.93,14.6548,12,692
-1063.12,15.1404,12,693
-1062.3,15.4843,12,694
-1061.44,15.9183,12,695
-1060.65,16.3566,12,696
-1059.84,16.789,12,697
-1059.13,17.211,12,698
-1058.36,17.7095,12,699
-1057.56,18.2907,12,700
-1056.79,18.7336,12,701
-1056.05,19.212,12,702
-1055.32,19.6542,12,703
-1054.63,20.0386,12,704
-1053.82,20.4591,12,705
-1052.97,20.9026,12,706
-1052.18,21.4155,12,707
-1051.4,21.9233,12,708
-1050.56,22.3862,12,709
-1049.79,22.822,12,710
-1048.97,23.293,12,711
-1048.17,23.797,12,712
-1047.4,24.2817,12,713
-1046.53,24.734,12,714
-1045.85,25.2186,12,715
-1045.06,25.7459,12,716
-1044.29,26.2303,12,717
-1043.51,26.7711,12,718


==> dir_filter_tracked_objects.csv <==
x,y,id,frame
-1654.49,65.4889,81,0
-1653.28,65.6804,81,1
-1652.04,65.8759,81,2
-1650.85,66.0708,81,3
-1649.6,66.2473,81,4
-1648.45,66.3919,81,5
-1647.28,66.5112,81,6
-1645.92,66.6161,81,7
-1644.61,66.7126,81,8
-1643.25,66.826,81,9
-1641.87,66.9176,81,10
-1640.53,67.0115,81,11
-1639.33,67.082,81,12
-1637.98,67.1808,81,13
-1636.71,67.1893,81,14
-1635.36,67.2751,81,15
-1633.99,67.3892,81,16
-1632.63,67.4917,81,17
-1631.27,67.5717,81,18
-1629.91,67.6745,81,19
-1628.54,67.7599,81,20
-1627.18,67.8302,81,21
-1625.81,67.9372,81,22
-1624.27,68.0577,81,23
-1622.93,68.1427,81,24
-1621.57,68.2549,81,25
-1620.18,68.3769,81,26
-1618.79,68.4504,81,27
-1617.33,68.5842,81,28
-1615.87,68.694,81,29
-1614.43,68.7841,81,30
-1612.96,68.8743,81,31
-1611.43,68.9927,81,32
-1609.88,69.0692,81,33
-1608.32,69.1477,81,34
-1606.74,69.2285,81,35
-1605.02,69.3706,81,36
-1603.56,69.4945,81,37
-1601.93,69.6217,81,38
-1600.42,69.6749,81,39
-1598.61,69.8441,81,40
-1596.87,69.9184,81,41
-1595.29,69.9726,81,42
-1593.66,70.0982,81,43
-1591.83,70.2418,81,44
-1589.96,70.3882,81,45
-1588.24,70.5138,81,46
-1586.33,70.6704,81,47
-1584.44,70.849,81,48
-1582.55,70.987,81,49
-1580.69,71.1205,81,50
-1578.83,71.2582,81,51
-1576.97,71.3709,81,52
-1575.16,71.5208,81,53
-1573.33,71.6643,81,54
-1571.5,71.832,81,55
-1569.68,71.9738,81,56
-1567.87,72.1175,81,57
-1566.08,72.2663,81,58
-1564.27,72.4207,81,59
-1562.46,72.5589,81,60
-1560.63,72.7024,81,61
-1558.76,72.8299,81,62
-1557.01,72.901,81,63
-1555.15,72.9918,81,64
-1553.33,73.1359,81,65
-1551.49,73.2245,81,66
-1549.74,73.3418,81,67
-1547.91,73.5031,81,68
-1546.17,73.5722,81,69
-1544.49,73.7128,81,70
-1542.74,73.7933,81,71
-1540.9,73.9545,81,72
-1539.09,74.1181,81,73
-1537.28,74.2531,81,74
-1535.54,74.3815,81,75
-1533.7,74.5155,81,76
-1531.86,74.6644,81,77
-1530.12,74.7802,81,78
-1528.29,74.8975,81,79
-1526.47,75.0053,81,80
-1524.72,75.1302,81,81
-1522.97,75.2331,81,82
-1521.3,75.3865,81,83
-1519.52,75.4828,81,84
-1517.8,75.5853,81,85
-1516.03,75.6625,81,86
-1514.23,75.7678,81,87
-1512.43,75.8712,81,88
-1510.78,75.9509,81,89
-1509.11,76.0114,81,90
-1507.26,76.1143,81,91
-1505.43,76.2186,81,92
-1503.82,76.2948,81,93
-1501.97,76.4365,81,94
-1500.13,76.5534,81,95
-1498.36,76.6637,81,96
-1496.53,76.793,81,97
-1494.71,76.8827,81,98
-1493.03,76.9452,81,99
-1491.22,77.0378,81,100
-1489.43,77.1637,81,101
-1487.62,77.281,81,102
-1485.83,77.3845,81,103
-1484.07,77.4681,81,104
-1482.3,77.5336,81,105
-1480.55,77.6179,81,106
-1478.79,77.6974,81,107
-1477.03,77.7961,81,108
-1475.29,77.9054,81,109
-1473.54,78.0002,81,110
-1471.8,78.0854,81,111
-1470.05,78.1687,81,112
-1468.27,78.2694,81,113
-1466.51,78.3768,81,114
-1464.75,78.4546,81,115
-1463.04,78.5189,81,116
-1461.27,78.6264,81,117
-1459.48,78.7083,81,118
-1457.68,78.7944,81,119
-1455.94,78.8993,81,120
-1454.17,79.0208,81,121
-1452.37,79.1202,81,122
-1450.57,79.2034,81,123
-1448.77,79.322,81,124
-1447,79.3971,81,125
-1445.23,79.4985,81,126
-1443.56,79.5636,81,127
-1441.78,79.6319,81,128
-1440.01,79.7255,81,129
-1438.21,79.7947,81,130
-1436.43,79.9144,81,131
-1434.64,80.0303,81,132
-1432.98,80.123,81,133
-1431.17,80.208,81,134
-1429.46,80.3283,81,135
-1427.74,80.3966,81,136
-1426.01,80.5012,81,137
-1424.39,80.6283,81,138
-1422.66,80.7002,81,139
-1420.91,80.7967,81,140
-1419.13,80.875,81,141
-1417.38,80.9207,81,142
-1415.65,80.9947,81,143
-1413.9,81.0946,81,144
-1412.13,81.1604,81,145
-1410.49,81.2553,81,146
-1408.84,81.3595,81,147
-1407.04,81.4586,81,148
-1405.24,81.5698,81,149
-1403.46,81.6517,81,150
-1401.7,81.7591,81,151
-1400.03,81.8798,81,152
-1398.25,81.9337,81,153
-1396.45,81.9988,81,154
-1394.68,82.0402,81,155
-1393.09,82.0971,81,156
-1391.29,82.1894,81,157
-1389.5,82.2423,81,158
-1387.65,82.2849,81,159
-1386.05,82.3346,81,160
-1384.3,82.4395,81,161
-1382.56,82.5389,81,162
-1380.84,82.5641,81,163
-1379.13,82.6234,81,164
-1377.42,82.6881,81,165
-1375.69,82.7726,81,166
-1373.99,82.8392,81,167
-1372.32,82.8897,81,168
-1370.62,82.9732,81,169
-1368.89,83.0253,81,170
-1367.16,83.0985,81,171
-1365.46,83.1456,81,172
-1363.77,83.2047,81,173
-1361.96,83.2343,81,174
-1360.3,83.3401,81,175
-1358.65,83.4246,81,176
-1356.9,83.4701,81,177
-1355.25,83.5367,81,178
-1353.62,83.6061,81,179
-1351.98,83.6734,81,180
-1350.34,83.7593,81,181
-1348.84,83.826,81,182
-1347.23,83.9522,81,183
-1345.59,84.0141,81,184
-1343.93,84.1102,81,185
-1342.29,84.1401,81,186
-1340.79,84.1885,81,187
-1339.14,84.2829,81,188
-1337.51,84.3726,81,189
-1335.97,84.5136,81,190
-1334.3,84.6063,81,191
-1332.66,84.6528,81,192
-1331.03,84.6879,81,193
-1329.4,84.7552,81,194
-1327.78,84.8447,81,195
-1326.15,84.8978,81,196
-1324.55,84.9607,81,197
-1322.99,85.0312,81,198
-1321.15,85.1244,81,199
-1319.62,85.1864,81,200
-1317.9,85.3107,81,201
-1316.5,85.3819,81,202
-1315.05,85.4876,81,203
-1313.73,85.5021,81,204
-1312.26,85.5598,81,205
-1310.88,85.5962,81,206
-1309.29,85.7293,81,207
-1307.88,85.8064,81,208
-1306.3,85.8754,81,209
-1304.82,85.9181,81,210
-1303.38,86.0461,81,211
-1301.66,86.1979,81,212
-1300.07,86.3332,81,213
-1298.43,86.4606,81,214
-1296.94,86.5809,81,215
-1295.47,86.661,81,216
-1293.96,86.7334,81,217
-1292.29,86.7853,81,218
-1290.88,86.7968,81,219
-1289.51,86.8702,81,220
-1287.98,86.9639,81,221
-1286.47,87.0387,81,222
-1284.96,87.1532,81,223
-1283.44,87.227,81,224
-1281.71,87.3465,81,225
-1280.26,87.4033,81,226
-1278.83,87.4998,81,227
-1277.4,87.5981,81,228
-1275.94,87.6922,81,229
-1274.5,87.7979,81,230
-1273.04,87.8819,81,231
-1271.61,87.9401,81,232
-1270.15,88.0502,81,233
-1268.65,88.1499,81,234
-1267.19,88.2155,81,235
-1265.77,88.2935,81,236
-1264.31,88.3588,81,237
-1262.62,88.4637,81,238
-1261.11,88.5492,81,239
-1259.78,88.6596,81,240
-1258.45,88.7583,81,241
-1257.07,88.8297,81,242
-1255.71,88.9066,81,243
-1254.37,88.9803,81,244
-1253.18,89.0707,81,245
-1251.8,89.1277,81,246
-1250.39,89.2292,81,247
-1249,89.3285,81,248
-1247.45,89.3833,81,249
-1246.18,89.4913,81,250
-1244.81,89.5767,81,251
-1243.45,89.7102,81,252
-1242.14,89.744,81,253
-1240.87,89.824,81,254
-1239.57,89.8994,81,255
-1238.02,90.0581,81,256
-1236.74,90.1207,81,257
-1235.43,90.1922,81,258
-1234.11,90.2529,81,259
-1232.72,90.3698,81,260
-1231.31,90.429,81,261
-1229.92,90.539,81,262
-1228.58,90.6461,81,263
-1227.25,90.7631,81,264
-1225.91,90.8875,81,265
-1224.57,90.9784,81,266
-1223.34,91.0214,81,267
-1222.11,91.1083,81,268
-1220.64,91.2089,81,269
-1219.37,91.3009,81,270
-1218.11,91.4101,81,271
-1216.94,91.5215,81,272
-1215.67,91.5967,81,273
-1214.46,91.6665,81,274
-1213.28,91.7816,81,275
-1212.06,91.8205,81,276
-1210.8,91.8985,81,277
-1209.61,91.9779,81,278
-1208.31,92.1185,81,279
-1207.03,92.2022,81,280
-1205.76,92.2961,81,281
-1204.49,92.4017,81,282
-1203.27,92.4607,81,283
-1202.15,92.5276,81,284
-1200.98,92.6064,81,285
-1199.86,92.6783,81,286
-1198.71,92.7747,81,287
-1197.55,92.8438,81,288
-1196.45,92.9253,81,289
-1195.31,93.0064,81,290
-1194.19,93.0812,81,291
-1193.08,93.1396,81,292
-1191.99,93.2278,81,293
-1190.9,93.3163,81,294
-1189.81,93.3911,81,295
-1188.74,93.5121,81,296
-1187.68,93.6028,81,297
-1186.64,93.683,81,298
-1185.65,93.7055,81,299
-1184.61,93.7331,81,300
-1183.58,93.7966,81,301
-1182.56,93.8057,81,302
-1181.54,93.8363,81,303
-1180.54,93.8772,81,304
-1179.56,93.8994,81,305
-1178.56,93.9508,81,306
-1177.66,93.9878,81,307
-1176.76,94.0041,81,308
-1175.7,94.0191,81,309
-1174.67,94.0014,81,310
-1173.72,93.9889,81,311
-1172.71,94.0022,81,312
-1171.72,94.0023,81,313
-1170.78,93.9911,81,314
-1169.81,93.9665,81,315
-1168.86,93.9664,81,316
-1167.99,93.9513,81,317
-1166.96,93.8968,81,318
-1166.02,93.8661,81,319
-1165.02,93.831,81,320
-1164.1,93.7876,81,321
-1163.22,93.7537,81,322
-1162.31,93.7133,81,323
-1161.44,93.6767,81,324
-1160.48,93.6271,81,325
-1159.5,93.5563,81,326
-1158.58,93.5119,81,327
-1157.66,93.4613,81,328
-1156.76,93.3969,81,329
-1155.89,93.3406,81,330
-1155.03,93.2757,81,331
-1154.09,93.1648,81,332
-1153.15,93.0477,81,333
-1152.27,92.9534,81,334
-1151.37,92.8701,81,335
-1150.49,92.7641,81,336
-1149.62,92.6577,81,337
-1148.75,92.5503,81,338
-1147.87,92.4203,81,339
-1147.01,92.2998,81,340
-1146.26,92.2129,81,341
-1145.42,92.08,81,342
-1144.57,91.9745,81,343
-1143.72,91.8583,81,344
-1142.98,91.7832,81,345
-1142.14,91.6665,81,346
-1141.31,91.5271,81,347
-1140.49,91.3751,81,348
-1139.7,91.2423,81,349
-1138.88,91.0906,81,350
-1138.06,90.9572,81,351
-1137.26,90.8175,81,352
-1136.45,90.6688,81,353
-1135.83,90.5397,81,354
-1135.05,90.4001,81,355
-1134.33,90.268,81,356
-1133.52,90.1095,81,357
-1132.74,89.9467,81,358
-1131.98,89.8099,81,359
-1131.22,89.6592,81,360
-1130.43,89.5015,81,361
-1129.65,89.3437,81,362
-1128.87,89.1757,81,363
-1128.16,89.0248,81,364
-1127.41,88.8929,81,365
-1126.66,88.7309,81,366
-1125.96,88.5647,81,367
-1125.32,88.4174,81,368
-1124.56,88.2265,81,369
-1123.85,88.0576,81,370
-1123.12,87.8853,81,371
-1122.39,87.704,81,372
-1121.78,87.544,81,373
-1121.12,87.4188,81,374
-1120.42,87.2215,81,375
-1119.68,87.0085,81,376
-1118.93,86.8124,81,377
-1118.26,86.6463,81,378
-1117.54,86.4327,81,379
-1116.84,86.2274,81,380
-1116.13,86.0173,81,381
-1115.44,85.8126,81,382
-1114.77,85.6114,81,383
-1114.11,85.4398,81,384
-1113.42,85.2311,81,385
-1112.72,84.9916,81,386
-1112.08,84.7836,81,387
-1111.43,84.5565,81,388
-1110.91,84.3603,81,389
-1110.37,84.1554,81,390
-1109.89,83.9593,81,391
-1109.35,83.7221,81,392
-1108.78,83.4956,81,393
-1108.15,83.2374,81,394
-1107.54,82.9828,81,395
-1106.92,82.7104,81,396
-1106.32,82.4343,81,397
-1105.71,82.1503,81,398
-1105.12,81.8425,81,399
-1104.56,81.5408,81,400
-1103.96,81.2084,81,401
-1103.36,80.8597,81,402
-1102.79,80.5114,81,403
-1102.23,80.1427,81,404
-1101.72,79.7636,81,405
-1101.18,79.3922,81,406
-1100.66,79.0181,81,407
-1100.18,78.632,81,408
-1099.71,78.2343,81,409
-1099.25,77.8309,81,410
-1098.83,77.4142,81,411
-1098.44,77.0513,81,412
-1098.07,76.6831,81,413
-1097.73,76.331,81,414
-1097.42,75.9921,81,415
-1097.14,75.6453,81,416
-1096.88,75.3392,81,417
-1096.65,75.0118,81,418
-1096.42,74.732,81,419
-1096.22,74.4341,81,420
-1096.02,74.1758,81,421
-1095.84,73.9251,81,422
-1095.68,73.6643,81,423
-1095.54,73.4088,81,424
-1095.4,73.174,81,425
-1095.26,72.9465,81,426
-1095.12,72.7087,81,427
-1095,72.4848,81,428
-1094.9,72.2419,81,429
-1094.78,72.0141,81,430
-1094.65,71.8104,81,431
-1094.54,71.6024,81,432
-1094.42,71.4098,81,433
-1094.32,71.1873,81,434
-1094.21,70.9714,81,435
-1094.13,70.7418,81,436
-1094.06,70.5165,81,437
-1093.99,70.2998,81,438
-1093.91,70.0756,81,439
-1093.81,69.8441,81,440
-1093.73,69.6305,81,441
-1093.66,69.4042,81,442
-1093.59,69.1831,81,443
-1093.54,68.9637,81,444
-1093.48,68.7514,81,445
-1093.41,68.5571,81,446
-1093.34,68.357,81,447
-1093.32,68.1455,81,448
-1093.29,67.9363,81,449
-1093.28,67.7434,81,450
-1093.33,67.5293,81,451
-1093.29,67.3524,81,452
-1093.25,67.1655,81,453
-1093.23,66.9713,81,454
-1093.21,66.8048,81,455
-1093.19,66.6359,81,456
-1093.15,66.4826,81,457
-1093.14,66.4015,81,458
-1093.16,66.2797,81,459
-1093.19,66.1507,81,460
-1093.2,66.0554,81,461
-1093.22,65.9637,81,462
-1093.24,65.9061,81,463
-1093.25,65.8439,81,464
-1093.26,65.8347,81,465
-1093.27,65.829,81,466
-1093.27,65.8444,81,467
-1093.27,65.8579,81,468
-1093.27,65.8667,81,469
-1093.26,65.8837,81,470
-1093.27,65.9125,81,471
-1093.26,65.9415,81,472
-1093.26,65.9541,81,473
-1093.26,65.9699,81,474
-1093.26,65.9618,81,475
-1093.3,65.9617,81,476
-1093.29,65.9594,81,477
-1093.28,65.9628,81,478
-1093.27,65.9408,81,479
-1093.26,65.9267,81,480
-1093.25,65.9371,81,481
-1093.25,65.9411,81,482
-1093.25,65.9258,81,483
-1093.24,65.9126,81,484
-1093.25,65.9352,81,485
-1093.25,65.9351,81,486
-1093.25,65.928,81,487
-1093.25,65.9399,81,488
-1093.25,65.912,81,489
-1093.25,65.9188,81,490
-1093.3,65.9028,81,491
-1093.29,65.8912,81,492
-1093.28,65.9059,81,493
-1093.27,65.9126,81,494
-1093.27,65.9047,81,495
-1093.27,65.9285,81,496
-1093.26,65.9367,81,497
-1093.26,65.9226,81,498
-1093.26,65.9349,81,499
-1093.26,65.9403,81,500
-1093.25,65.9363,81,501
-1093.25,65.9146,81,502
-1093.25,65.9176,81,503
-1093.25,65.9233,81,504
-1093.25,65.9287,81,505
-1093.25,65.9384,81,506
-1093.25,65.949,81,507
-1093.25,65.9374,81,508
-1093.26,65.9552,81,509
-1093.26,65.9506,81,510
-1093.26,65.9384,81,511
-1093.26,65.9264,81,512
-1093.26,65.8958,81,513
-1093.26,65.8909,81,514
-1093.26,65.8813,81,515
-1093.27,65.875,81,516
-1093.28,65.8597,81,517
-1093.28,65.8301,81,518
-1093.28,65.8054,81,519
-1093.28,65.7803,81,520
-1093.29,65.7334,81,521
-1093.29,65.6897,81,522
-1093.29,65.6169,81,523
-1093.27,65.5326,81,524
-1093.27,65.446,81,525
-1093.28,65.378,81,526
-1093.29,65.256,81,527
-1093.28,65.217,81,528
-1093.3,65.0984,81,529
-1093.31,65.0567,81,530
-1093.31,64.9905,81,531
-1093.34,64.8473,81,532
-1093.38,64.6511,81,533
-1093.41,64.5011,81,534
-1093.45,64.2835,81,535
-1093.51,64.0493,81,536
-1093.53,63.851,81,537
-1093.57,63.5771,81,538
-1093.62,63.3015,81,539
-1093.65,63.116,81,540
-1093.67,62.8566,81,541
-1093.7,62.5946,81,542
-1093.76,62.3102,81,543
-1093.82,62.0415,81,544
-1093.87,61.7966,81,545
-1093.91,61.5447,81,546
-1093.94,61.3711,81,547
-1094,61.0328,81,548
-1094.05,60.834,81,549
-1094.13,60.5864,81,550
-1094.14,60.3584,81,551
-1094.18,60.0348,81,552
-1094.24,59.701,81,553
-1094.33,59.2539,81,554
-1094.43,58.8214,81,555
-1094.45,58.4381,81,556
-1094.54,57.9854,81,557
-1094.65,57.4588,81,558
-1094.75,56.9822,81,559
-1094.84,56.4947,81,560
-1094.97,55.9612,81,561
-1095.05,55.4861,81,562
-1095.13,55.0691,81,563
-1095.27,54.4947,81,564
-1095.38,54.0474,81,565
-1095.48,53.4965,81,566
-1095.62,52.8866,81,567
-1095.74,52.4044,81,568
-1095.91,51.7904,81,569
-1096.09,51.0951,81,570
-1096.26,50.4547,81,571
-1096.39,49.7878,81,572
-1096.5,49.1198,81,573
-1096.68,48.4499,81,574
-1097.09,46.5793,81,575
-1097.15,46.0374,81,576
-1097.33,45.4046,81,577
-1097.49,44.7904,81,578
-1097.64,44.1107,81,579
-1097.81,43.3851,81,580
-1097.98,42.6489,81,581
-1098.11,42.0093,81,582
-1098.32,41.3014,81,583
-1098.51,40.6035,81,584
-1098.65,40.062,81,585
-1098.83,39.387,81,586
-1099,38.7042,81,587
-1099.14,38.0772,81,588
-1099.28,37.4038,81,589
-1099.45,36.7488,81,590
-1099.6,36.1288,81,591
-1099.78,35.4942,81,592
-1099.93,34.8821,81,593
-1100.11,34.2915,81,594
-1100.24,33.8187,81,595
-1100.4,33.2222,81,596
-1100.54,32.6308,81,597
-1100.64,32.0257,81,598
-1100.83,31.42,81,599
-1101,30.8941,81,600
-1101.14,30.3015,81,601
-1101.29,29.6771,81,602
-1101.42,29.0747,81,603
-1101.56,28.5415,81,604
-1101.71,28.1292,81,605
-1101.82,27.5513,81,606
-1101.89,27.1289,81,607
-1101.96,26.6965,81,608
-1102.07,26.0406,81,609
-1102.19,25.3861,81,610
-1102.26,24.9541,81,611
-1102.32,24.5122,81,612
-1102.39,24.024,81,613
-1102.45,23.5168,81,614
-1102.48,22.9466,81,615
-1102.53,22.4506,81,616
-1102.56,21.9307,81,617
-1102.58,21.411,81,618
-1102.59,20.8805,81,619
-1102.56,20.3375,81,620
-1102.51,19.761,81,621
-1102.49,19.2289,81,622
-1102.45,18.7022,81,623
-1102.31,18.2075,81,624
-1102.11,17.6952,81,625
-1101.95,17.1183,81,626
-1101.83,16.6262,81,627
-1101.69,16.1368,81,628
-1101.52,15.6276,81,629
-1101.34,15.1313,81,630
-1101.12,14.6395,81,631
-1100.88,14.1792,81,632
-1100.58,13.7589,81,633
-1100.28,13.2759,81,634
-1100.01,12.8484,81,635
-1099.65,12.3963,81,636
-1099.28,12.0336,81,637
-1098.88,11.6754,81,638
-1098.51,11.2683,81,639
-1098.13,10.8742,81,640
-1097.72,10.4911,81,641
-1097.32,10.146,81,642
-1096.9,9.78319,81,643
-1096.48,9.42509,81,644
-1096.02,9.11028,81,645
-1095.54,8.79768,81,646
-1095.07,8.50591,81,647
-1094.57,8.24333,81,648
-1094.03,7.98861,81,649
-1093.48,7.76945,81,650
-1092.97,7.57243,81,651
-1092.45,7.35469,81,652
-1091.9,7.18256,81,653
-1091.32,7.03048,81,654
-1090.73,6.90158,81,655
-1090.14,6.80261,81,656
-1089.54,6.73344,81,657
-1088.92,6.69385,81,658
-1088.31,6.67172,81,659
-1087.69,6.65004,81,660
-1087.02,6.66873,81,661
-1086.36,6.69936,81,662
-1085.71,6.74081,81,663
-1085.06,6.79905,81,664
-1084.38,6.87683,81,665
-1083.7,6.9463,81,666
-1083.02,7.03829,81,667
-1082.29,7.17042,81,668
-1081.6,7.3158,81,669
-1080.9,7.45757,81,670
-1080.17,7.61191,81,671
-1079.4,7.8096,81,672
-1078.68,7.99129,81,673
-1077.99,8.20954,81,674
-1077.02,8.50082,81,675
-1076.08,8.8103,81,676
-1075.23,9.11514,81,677
-1074.41,9.41336,81,678
-1073.63,9.75583,81,679
-1072.92,10.0865,81,680
-1072.26,10.3112,81,681
-1071.35,10.7559,81,682
-1070.65,11.0705,81,683
-1069.89,11.4287,81,684
-1069.3,11.7823,81,685
-1068.6,12.1451,81,686
-1067.77,12.547,81,687
-1066.96,12.9868,81,688
-1066.13,13.4085,81,689
-1065.42,13.8112,81,690
-1064.63,14.2171,81,691
-1063.78,14.5769,81,692
-1063.06,14.9554,81,693
-1062.23,15.3797,81,694
-1061.46,15.8478,81,695
-1060.67,16.3133,81,696
-1059.98,16.7792,81,697
-1059.16,17.2638,81,698
-1058.39,17.7332,81,699
-1057.61,18.2011,81,700
-1056.95,18.5925,81,701
-1056.31,18.9582,81,702
-1055.58,19.3961,81,703
-1054.87,19.851,81,704
-1054.04,20.294,81,705
-1053.14,20.8059,81,706
-1052.27,21.3354,81,707
-1051.42,21.8617,81,708
-1050.6,22.348,81,709
-1049.78,22.8429,81,710
-1048.94,23.3503,81,711
-1048.13,23.8767,81,712
-1047.35,24.358,81,713
-1046.54,24.8387,81,714
-1045.86,25.2801,81,715
-1045.07,25.7637,81,716
-1044.23,26.298,81,717
-1043.41,26.8027,81,718


==> global_glms_5m.csv <==
x,,id,frame,,y
-1641.10930061415,66.2232892658082,1,3,61.7274433726215,66.2232892658082
-1644.90785345149,64.1193481548138,1,4,62.7822968575848,64.1193481548138
-1645.78899349778,63.1497919939881,1,5,63.640185550716,63.1497919939881
-1647.10833538686,62.4411566467262,1,6,64.4099879001355,62.4411566467262
-1647.99938532776,62.2794201537573,1,7,65.0542406265551,62.2794201537573
-1648.46989821377,62.6470139783865,1,8,65.6322200290895,62.6470139783865
-1648.63227652378,63.336970006984,1,9,66.1383997950806,63.336970006984
-1648.44756306194,64.3310252158034,1,10,66.5868493256329,64.3310252158034
-1647.76411907286,65.7328154751493,1,11,66.9502839798429,65.7328154751493
-1647.02827241365,66.9767947646593,1,12,67.270628833571,66.9767947646593
-1645.9350134829,68.398374999611,1,13,67.5299964540587,68.398374999611
-1646.09517598294,68.398374999611,1,14,67.7656858615824,68.398374999611
-1637.00325281558,64.0464261327613,9,15,67.920171786755,64.0464261327613
-1637.42418943668,64.2460001113543,9,16,68.08157479149,64.2460001113543
-1637.59189302571,64.7161951579245,9,17,68.2411940371245,64.7161951579245
-1637.22127922551,65.7379931673372,9,18,68.3697636198476,65.7379931673372
-1636.79376488117,66.6807898111344,9,19,68.4915119833702,66.6807898111344
-1636.12770894544,67.742438384246,9,20,68.6031982570678,67.742438384246
-1623.55098615787,67.9708902251824,19,21,68.7023432382105,67.9708902251824
-1627.32143231166,65.5165855233247,17,22,68.7892111757318,65.5165855233247
-1627.64576949849,65.6525156775579,17,23,68.8857630313839,65.6525156775579
-1625.88883349747,66.7578533871661,19,24,68.9855265119159,66.7578533871661
-1626.02612793321,66.9815184358087,19,25,69.0775063807931,66.9815184358087
-1625.79543750242,67.6307012510248,19,26,69.1637001098495,67.6307012510248
-1625.25673265255,68.5647820676359,19,27,69.2432619384731,68.5647820676359
-1624.45993968946,69.6631448186929,19,28,69.3334961399578,69.6631448186929
-1623.43486633684,70.8501468582034,19,29,69.424713631012,70.8501468582034
-1623.34985165102,70.8501468582034,19,30,69.5075404296351,70.8501468582034
-1623.2648369652,70.8501468582034,19,31,69.5837478211891,70.8501468582034
-1617.11456772037,69.7321189515738,25,32,69.6606325907227,69.7321189515738
-1616.46335646344,70.5486195249447,25,33,69.737046504758,70.5486195249447
-1615.49184720819,71.6193367996033,25,34,69.81193387152,69.81193387152
-1614.3371399086,72.7323610620905,25,35,69.888661163464,69.888661163464
-1612.97542737683,73.8970632511543,25,36,69.9659158033639,69.9659158033639
-1611.50893196667,74.9939137929229,25,37,70.0518866052095,70.0518866052095
-1611.00954058738,74.9939137929229,25,38,70.1218425730122,70.1218425730122
-1609.20834712082,76.1845121088173,25,39,70.2030832709917,70.2030832709917
-1607.26680822854,77.3316074471891,25,40,70.2689406217608,70.2689406217608
-1606.53364748382,77.3316074471891,25,41,70.3686106697276,70.3686106697276
-1604.34851991912,78.4678066468945,25,42,70.4446347639251,70.4446347639251
-1602.28118317342,79.3784109916886,25,43,70.5262333748402,70.5262333748402
-1600.35097518765,80.0873635885874,25,44,70.6159833602919,70.6159833602919
-1598.32436221478,80.7516002806644,25,45,70.7074459651426,70.7074459651426
-1595.36874436551,81.9555935366521,25,46,70.8016644305502,70.8016644305502
-1593.48151677242,82.413961834713,25,47,70.8926021871218,70.8926021871218
-1591.57969695572,82.8174550711423,25,48,70.9943452478353,70.9943452478353
-1589.57718405855,83.2230157608295,25,49,71.0978997667051,71.0978997667051
-1587.8463787589,83.5350766514371,25,50,71.1966926675278,71.1966926675278
-1588.44232226655,82.6288135668872,25,51,71.3092046741618,71.3092046741618
-1586.03004872589,83.2463506292862,25,52,71.4190461713742,71.4190461713742
-1583.71742818406,83.7636083148619,25,53,71.5311436829084,71.5311436829084
-1581.60441995525,84.1409296785954,25,54,71.647340398327,71.647340398327
-1579.55240966036,84.4617585618101,25,55,71.7641414569882,71.7641414569882
-1577.54435391312,84.7401239170509,25,56,71.8859737684537,71.8859737684537
-1576.07034152141,84.7401239170509,25,57,72.004183429638,72.004183429638
-1573.99797960381,85.0286817378344,25,58,72.1263339745689,72.1263339745689
-1571.9618159999,85.2829137294541,25,59,72.2548416207097,72.2548416207097
-1570.43352462695,85.2829137294541,25,60,72.3834003834085,72.3834003834085
-1568.34529033177,85.5445275342328,25,61,72.5144960844601,72.5144960844601
-1564.74034541742,86.1708748342796,25,62,72.6359294258716,72.6359294258716
-1562.81787577759,86.323827874485,25,63,72.7743601534681,72.7743601534681
-1560.891145808,86.4705299635951,25,64,72.8924347247384,72.8924347247384
-1559.02694632629,86.5783243830302,25,65,73.0273190749914,73.0273190749914
-1557.08403695527,86.7193948683555,25,66,73.1588273708203,73.1588273708203
-1555.20062433074,86.8237906867649,25,67,73.2806021939737,73.2806021939737
-1553.25801106683,86.9520327446253,25,68,73.4024004634994,73.4024004634994
-1551.39338224613,87.0354259611712,25,69,73.5285046792924,73.5285046792924
-1549.58430577626,87.0873348989599,25,70,73.6393446556129,73.6393446556129
-1547.72325604937,87.1622337535032,25,71,73.7627175427378,73.7627175427378
-1545.81481863086,87.2567579802706,25,72,73.9023244179148,73.9023244179148
-1543.96192269006,87.3193423537375,25,73,74.0278111293178,74.0278111293178
-1542.07679631777,87.3947467608318,25,74,74.147604186874,74.147604186874
-1540.17821653543,87.473120517752,25,75,74.2747531052715,74.2747531052715
-1538.31881546197,87.528383254906,25,76,74.4009574050188,74.4009574050188
-1536.47804370232,87.5717788305105,25,77,74.528360616191,74.528360616191
-1534.5833711808,87.6397029222107,25,78,74.5300728955253,74.5300728955253
-1532.7239088028,87.6869270643783,25,79,74.528946276471,74.528946276471
-1530.6407888543,87.8425870220167,25,80,74.5358469647369,74.5358469647369
-1528.80016021544,87.8705225628918,25,81,74.5459416838463,74.5459416838463
-1526.96003934408,87.8968486231711,25,82,74.60604367859,74.60604367859
-1525.10900267694,87.9273131459021,25,83,74.6219283983475,74.6219283983475
-1523.29174788649,87.9395014763977,25,84,74.7923309784947,74.7923309784947
-1521.50278808705,87.9370191348504,25,85,74.9476547587095,74.9476547587095
-1519.68911514726,87.9469610715924,25,86,75.1027359726558,75.1027359726558
-1517.89686072545,87.9457446877334,25,87,75.2490908919299,75.2490908919299
-1516.09443655046,87.949657732474,25,88,75.3997071931541,75.3997071931541
-1514.2880790783,87.9553397268558,25,89,75.5475179554607,75.5475179554607
-1512.48277087059,87.9602174506066,25,90,75.6864236680611,75.6864236680611
-1510.72041005128,87.9434118124805,25,91,75.8169244363863,75.8169244363863
-1508.95883442646,87.9270468540107,25,92,75.7741352958154,75.7741352958154
-1507.15697322227,87.9316216498627,25,93,75.8250888717912,75.8250888717912
-1505.33106658624,87.9479860713041,25,94,75.8199574522248,75.8199574522248
-1503.59471436266,87.9187700580558,25,95,75.8277177934498,75.8277177934498
-1501.80256716919,87.9189051441587,25,96,75.8950755985791,75.8950755985791
-1499.98014145199,87.9341741570501,25,97,76.0568935787233,76.0568935787233
-1498.20607971071,87.9244943103591,25,98,76.2220872895347,76.2220872895347
-1496.41804548136,87.9222860637584,25,99,76.3804487130975,76.3804487130975
-1494.60050666206,87.9349456127029,25,100,76.3784071164204,76.3784071164204
-1492.85014405521,87.9133712908188,25,101,76.5282499966993,76.5282499966993
-1491.03892502964,87.9233162517613,25,102,76.6851645471603,76.6851645471603
-1489.23834825777,87.9274404921417,25,103,76.8401948727997,76.8401948727997
-1487.458400956,87.9210396104448,25,104,76.9863049120157,76.9863049120157
-1485.65712790397,87.9256258479338,25,105,77.1292602839715,77.1292602839715
-1483.88888691078,87.9134609421049,25,106,77.2679025376874,77.2679025376874
-1482.09777496995,87.9133438302082,25,107,77.3282955053764,77.3282955053764
-1480.31058809819,87.9112695371363,25,108,77.4665199293072,77.4665199293072
-1478.52808170081,87.9069583332432,25,109,77.4581820556831,77.4581820556831
-1476.76715062582,87.8920734406301,25,110,77.6027393755465,77.6027393755465
-1475.01146286851,87.8753115923457,25,111,77.7411031060563,77.7411031060563
-1473.25783255315,87.858359867817,25,112,77.8742978788783,77.8742978788783
-1471.50703295468,87.8408411071917,25,113,78.0120572047457,78.0120572047457
-1469.70362722536,87.850501816543,25,114,78.1430337544188,78.1430337544188
-1467.9482251103,87.8356785356722,25,115,78.2762694437714,78.2762694437714
-1466.19562968345,87.8201936940583,25,116,78.3208320236919,78.3208320236919
-1464.44848942292,87.8027562950554,25,117,78.4341328340111,78.4341328340111
-1462.7131250526,87.7803041613656,25,118,78.5605337414593,78.5605337414593
-1460.96126326787,87.7672222634739,25,119,78.5396248112441,78.5396248112441
-1459.1774455721,87.770769249873,25,120,78.6624146357556,78.6624146357556
-1457.42032264748,87.7607945859507,25,121,78.6441072211336,78.6441072211336
-1455.67715356334,87.744343588336,25,122,78.7781907677173,78.7781907677173
-1453.92435204358,87.7335301150795,25,123,78.9065920831201,78.9065920831201
-1452.16518075493,87.7264412935036,25,124,79.0296083547188,79.0296083547188
-1450.4046681373,87.7203773612218,25,125,79.1596228875445,79.1596228875445
-1448.63999399769,87.7166967096952,25,126,79.2709080503732,79.2709080503732
-1446.85040107754,87.7256554635317,25,127,79.3926718832658,79.3926718832658
-1445.09993070018,87.7146114967294,25,128,79.5032318407373,79.5032318407373
-1443.3752477861,87.6912301681247,25,129,79.6158461927231,79.6158461927231
-1441.58936352444,87.6996079645479,25,130,79.7264651634777,79.7264651634777
-1439.80994303285,87.7043362031165,25,131,79.8270254590368,79.8270254590368
-1438.03003970486,87.7090694371121,25,132,79.9360843252135,79.9360843252135
-1436.25255390423,87.7123577367875,25,133,80.0468286306723,80.0468286306723
-1434.46787008778,87.7190794488,25,134,80.1419588006251,80.1419588006251
-1432.69444317862,87.7198386703381,25,135,80.2451964816733,80.2451964816733
-1430.92127369009,87.7204312781594,25,136,80.3586412333788,80.3586412333788
-1429.17309343526,87.7085039115046,25,137,80.4642236675802,80.4642236675802
-1427.40488433656,87.7071837137632,25,138,80.5705833860517,80.5705833860517
-1425.65755883942,87.6954912283966,25,139,80.658255861085,80.658255861085
-1423.88058657807,87.6992015506358,25,140,80.7575415038673,80.7575415038673
-1422.14390763243,87.6825864974686,25,141,80.8544975612757,80.8544975612757
-1420.37986923092,87.6804770739419,25,142,80.9537899854636,80.9537899854636
-1418.64780717927,87.6624901840884,25,143,81.0448547120421,81.0448547120421
-1416.85286343042,87.6768328423794,25,144,81.1334622556853,81.1334622556853
-1415.09705732804,87.6708961885412,25,145,81.2272766159283,81.2272766159283
-1413.34805010667,87.6618579227138,25,146,81.3218939154183,81.3218939154183
-1411.59500849577,87.6552879529129,25,147,81.4076586207987,81.4076586207987
-1409.84665692145,87.6467021006032,25,148,81.4835793291297,81.4835793291297
-1408.10558612137,87.6349061680021,25,149,81.5687380686857,81.5687380686857
-1406.36187838509,87.6250178770632,25,150,81.6691729549926,81.6691729549926
-1404.64035196243,87.6045366933175,25,151,81.766857861439,81.766857861439
-1402.85326498614,87.6178491367811,25,152,81.8642300387645,81.8642300387645
-1401.14081903473,87.5931874317755,25,153,81.9527125044944,81.9527125044944
-1399.38516366991,87.5913563184692,25,154,82.0329411951885,82.0329411951885
-1397.60261764175,87.6030578448223,25,155,82.1163368754983,82.1163368754983
-1395.85636487716,87.5960335347945,25,156,82.1961259473964,82.1961259473964
-1394.12276107123,87.5830378245175,25,157,82.276770700441,82.276770700441
-1392.32121417687,87.6046526310002,25,158,82.3657968939977,82.3657968939977
-1390.61110889698,87.5794804911434,25,159,82.4434642041105,82.4434642041105
-1388.84239322143,87.5848626269976,25,160,82.5174394127498,82.5174394127498
-1387.11303271592,87.5703042825819,25,161,82.5877582030505,82.5877582030505
-1385.37541333886,87.5606017773633,25,162,82.664949981962,82.664949981962
-1383.62226930829,87.5591441573834,25,163,82.7461982343898,82.7461982343898
-1381.92474523583,87.5299580666056,25,164,82.8043495072001,82.8043495072001
-1380.23343259584,87.4991260754368,25,165,82.873215342974,82.873215342974
-1378.4765243204,87.5026228214962,25,166,82.9408969578816,82.9408969578816
-1376.78941888118,87.4710542223096,25,167,83.0104407224214,83.0104407224214
-1375.0677847108,87.4583225583038,25,168,83.0781146621809,83.0781146621809
-1373.38171323719,87.4284514644703,25,169,83.1406465477432,83.1406465477432
-1371.70558308892,87.3951043469311,25,170,83.2052140728742,83.2052140728742
-1369.9892831399,87.3835027168002,25,171,83.2672377971722,83.2672377971722
-1368.29937227158,87.359290556728,25,172,83.3332066078575,83.3332066078575
-1366.61164375008,87.3351977961358,25,173,83.3980986361922,83.3980986361922
-1364.90399386267,87.3222668799843,25,174,83.457162841821,83.457162841821
-1363.22488484925,87.2957163195116,25,175,83.5088611346158,83.5088611346158
-1361.51383829906,87.2864566659846,25,176,83.5745926328216,83.5745926328216
-1359.80563225249,87.2762400425324,25,177,83.6397174585045,83.6397174585045
-1358.13624125208,87.2471326213815,25,178,83.6966652583889,83.6966652583889
-1356.44183163505,87.2319855253948,25,179,83.7616277262505,83.7616277262505
-1354.71781161674,87.2323961301266,25,180,83.8226983994667,83.8226983994667
-1353.00365228626,87.2278574057027,25,181,83.8844597457064,83.8844597457064
-1351.28649328486,87.2250449142391,25,182,83.9496317941482,83.9496317941482
-1349.58454295635,87.2147710409997,25,183,84.0031174007089,84.0031174007089
-1347.91796299413,87.1873310398987,25,184,83.9650436987657,83.9650436987657
-1346.21357615086,87.1801601493637,25,185,83.8679765668885,83.8679765668885
-1344.45316365845,87.2013517682224,25,186,83.7562017974125,83.7562017974125
-1342.8031536845,87.16630011726,25,187,83.7348343563361,83.7348343563361
-1341.13823718552,87.1404514368695,25,188,83.6535816148207,83.6535816148207
-1339.47232128662,87.116394331181,25,189,83.7537262147191,83.7537262147191
-1337.8538671033,87.0698162604725,25,190,83.8618067683621,83.8618067683621
-1336.14688547725,87.0698162604725,25,191,83.9614732916597,83.9614732916597
-1334.53568217493,87.0221584391893,25,192,84.0641712162472,84.0641712162472
-1332.90116433629,86.9885955903942,25,193,84.1695303092472,84.1695303092472
-1331.27566165018,86.9523309338459,25,194,84.2776037912022,84.2776037912022
-1329.67467342691,86.9058402860675,25,195,84.3717913714749,84.3717913714749
-1328.09236002436,86.852512710073,25,196,84.4690256497469,84.4690256497469
-1326.51134275758,86.8012245889365,25,197,84.5766137170607,84.5766137170607
-1324.90062878136,86.767090710452,25,198,84.6780656262446,84.6780656262446
-1323.29464748591,86.7323132952112,25,199,84.7686429298818,84.7686429298818
-1321.7185653327,86.6845361183815,25,200,84.8740209853655,84.8740209853655
-1320.11564366715,86.6522941027055,25,201,84.9867114434854,84.9867114434854
-1318.52442012981,86.6158595747169,25,202,85.0981512738357,85.0981512738357
-1316.94507655568,86.575337703263,25,203,85.2022027418307,85.2022027418307
-1315.37100450376,86.5341774192037,25,204,85.3005303138981,85.3005303138981
-1313.80949783081,86.4888051759797,25,205,85.3977948108868,85.3977948108868
-1312.26067865968,86.4393581285178,25,206,85.4897046797328,85.4897046797328
-1310.73522007318,86.38074851718,25,207,85.571794788548,85.571794788548
-1309.09714522146,86.38074851718,25,208,85.6745679714458,85.6745679714458
-1307.5859977469,86.3181173889704,25,209,85.7632041197453,85.7632041197453
-1306.091650128,86.2504712775667,25,210,85.8563349569909,85.8563349569909
-1304.58397720545,86.1928244294957,25,211,85.9581026349137,85.9581026349137
-1303.06288982282,86.1446596260103,25,212,86.05631437472,86.05631437472
-1301.44842386022,86.1446596260103,25,213,85.9410980547639,85.9410980547639
-1299.97116121998,86.077741242559,25,214,86.0572793223294,86.0572793223294
-1298.53078736945,85.9963916088251,25,215,86.1746970014239,86.1746970014239
-1297.06635967745,85.9308487836112,25,216,86.2811320986257,86.2811320986257
-1295.54647856238,85.8954176494879,25,217,86.3866822715136,86.3866822715136
-1294.04232018349,85.8541194859891,25,218,86.4922551289226,86.4922551289226
-1292.45690823489,85.8541194859891,25,219,86.5889282443417,86.5889282443417
-1290.87149628629,85.8541194859891,25,220,86.699849112949,86.699849112949
-1289.39850819664,85.8003795817237,25,221,86.7999036147443,86.7999036147443
-1287.91663494285,85.7537160571827,25,222,86.9029805637792,86.9029805637792
-1286.47094658496,85.6922996891831,25,223,87.0022119084269,87.0022119084269
-1285.00132311089,85.6452283119486,25,224,87.1016956365185,87.1016956365185
-1283.53809683026,85.5973955982767,25,225,87.1988593106501,87.1988593106501
-1282.07323690101,85.5525764924828,25,226,87.2954177254683,87.2954177254683
-1280.59117913755,85.5179529166991,25,227,87.3966469471798,87.3966469471798
-1279.11236846731,85.4833593641697,25,228,87.4977547042011,87.4977547042011
-1277.65714307284,85.4391084117703,25,229,87.5988916802546,87.5988916802546
-1276.11323223166,85.4391084117703,25,230,87.6994167562784,87.6994167562784
-1274.65123461824,85.4001174998364,25,231,87.8008596592189,87.8008596592189
-1273.11122286826,85.4001174998364,25,232,87.8933283724664,87.8933283724664
-1271.68314518616,85.347091880909,25,233,87.9922441043943,87.9922441043943
-1270.24848946189,85.2998222109301,25,234,88.0893336984093,88.0893336984093
-1268.79261645396,85.264852650076,25,235,88.1886215697317,88.1886215697317
-1267.40906896046,85.1974038423759,25,236,88.2808389879766,88.2808389879766
-1266.00230569688,85.1440363943122,25,237,88.371641707838,88.371641707838
-1264.57374239823,85.103410772379,25,238,88.4592330776128,88.4592330776128
-1263.063401321,85.103410772379,25,239,88.5578252176748,88.5578252176748
-1261.6184245415,85.0724578240496,25,240,88.6513688542853,88.6513688542853
-1260.21183394672,85.0248241709571,25,241,88.7391882398977,88.7391882398977
-1258.77671554476,84.992930727088,25,242,88.8350054980304,88.8350054980304
-1257.27742247205,84.992930727088,25,243,88.9297422270284,88.9297422270284
-1255.88271667321,84.9434932454254,25,244,89.0299147468859,89.0299147468859
-1254.4857744907,84.8975160920311,25,245,89.1195039689358,89.1195039689358
-1252.99602288149,84.8975160920311,25,246,89.1989270454438,89.1989270454438
-1251.65326295353,84.8284339639324,25,247,89.2960568887455,89.2960568887455
-1250.28926539911,84.772710826218,25,248,89.377901518811,89.377901518811
-1248.91617975716,84.7239004550548,25,249,89.4676470213737,89.4676470213737
-1247.44378971166,84.7239004550548,25,250,89.547123881375,89.547123881375
-1246.10848110575,84.6598734601992,25,251,89.6283329798412,89.6283329798412
-1244.76595127911,84.602309423649,25,252,89.7091325020952,89.7091325020952
-1243.43684348131,84.5411822343013,25,253,89.7999542073593,89.7999542073593
-1242.09108495015,84.4906108633482,25,254,89.8824844569171,89.8824844569171
-1240.71994534452,84.4541663037569,25,255,89.9659372649425,89.9659372649425
-1239.34326948947,84.4219192715297,25,256,90.0524489134247,90.0524489134247
-1237.96066696319,84.3938637056208,25,257,90.155409763896,90.155409763896
-1236.62540614131,84.344639382928,25,258,90.2355489375016,90.2355489375016
-1235.27340211594,84.3054861448177,25,259,90.3114859259316,90.3114859259316
-1233.90506254638,84.2758137899594,25,260,90.3880163399112,90.3880163399112
-1232.47748116738,84.2758137899594,25,261,90.4749683986307,90.4749683986307
-1231.17284624588,84.2169275573001,25,262,90.5604075962596,90.5604075962596
-1229.85903031269,84.1652376173352,25,263,90.6426974311133,90.6426974311133
-1228.56755046869,84.1052548132561,25,264,90.7282621871537,90.7282621871537
-1227.27263497186,84.0497042258791,25,265,90.8223844672971,90.8223844672971
-1225.86766454927,84.0497042258791,25,266,90.9089556907276,90.9089556907276
-1224.58093620462,83.9929131414717,25,267,90.9884358534602,90.9884358534602
-1223.2943625702,83.9388489484223,25,268,91.0675293783627,91.0675293783627
-1221.98439871901,83.8986115812079,25,269,91.1511951060907,91.1511951060907
-1220.68198938119,83.8566620440492,25,270,91.245456303457,91.245456303457
-1219.40532406763,83.8043164836631,25,271,91.3391645751922,91.3391645751922
-1218.13679137989,83.7504896839419,25,272,91.4272790340353,91.4272790340353
-1216.86455573712,83.7009308092475,25,273,91.5308717193248,91.5308717193248
-1215.49446265619,83.7009308092475,25,274,91.6189626073823,91.6189626073823
-1214.12436957527,83.7009308092475,25,275,91.7059427351004,91.7059427351004
-1212.75427649434,83.7009308092475,25,276,91.8040754993765,91.8040754993765
-1211.38418341342,83.7009308092475,25,277,91.8827591003755,91.8827591003755
-1209.95697223274,83.7277185328085,25,278,91.9698785955797,91.9698785955797
-1208.58420037946,83.7277185328085,25,279,92.0570620046794,92.0570620046794
-1207.56613964966,83.5646807916529,25,280,92.1472452697058,92.1472452697058
-1206.40907678232,83.4737596214866,25,281,92.2302603097787,92.2302603097787
-1205.24601297956,83.3901493507015,25,282,92.3235712644467,92.3235712644467
-1203.90699804449,83.3901493507015,25,283,92.4244051344803,92.4244051344803
-1202.74042100983,83.3125762518403,25,284,92.5156309266605,92.5156309266605
-1201.62108143324,83.2175270765457,25,285,92.598129516559,92.598129516559
-1200.48756396428,83.1331494056458,25,286,92.7011556168463,92.7011556168463
-1199.35262804158,83.0530738074359,25,287,92.7785187475449,92.7785187475449
-1198.22076010895,82.9749713951463,25,288,92.8811181311711,92.8811181311711
-1197.08216033465,82.9030960975537,25,289,92.9596997770946,92.9596997770946
-1195.99071549953,82.8126436567248,25,290,93.0353198864518,93.0353198864518
-1194.85290088874,82.7469847333859,25,291,93.1138177930016,93.1138177930016
-1193.71802768235,82.6825477595072,25,292,93.1911049271537,93.1911049271537
-1192.4497729064,82.6825477595072,25,293,93.2716710078305,93.2716710078305
-1191.33955348008,82.6090586232887,25,294,93.3533926653674,93.3533926653674
-1190.07864761775,82.6090586232887,25,295,93.4350019863213,93.4350019863213
-1188.81774175542,82.6090586232887,25,296,93.5128245133827,93.5128245133827
-1187.55683589309,82.6090586232887,25,297,93.5938155455642,93.5938155455642
-1186.58334285483,82.4770482039582,25,298,93.6735140569022,93.6735140569022
-1185.59548956948,82.3583489509499,25,299,93.7503787418686,93.7503787418686
-1184.60635336146,82.2459896187124,25,300,93.8138705648023,93.8138705648023
-1183.5856812295,82.1531828234025,25,301,93.8811074149915,93.8811074149915
-1182.61475785668,82.0418417113711,25,302,93.9529554819388,93.9529554819388
-1181.66480719908,81.9257212161779,25,303,94.0090580221,94.0090580221
-1180.47223507746,81.9257212161779,25,304,94.0674957781896,94.0674957781896
-1179.27966295585,81.9257212161779,25,305,94.1258712499866,94.1258712499866
-1178.08709083423,81.9257212161779,25,306,94.1768269028778,94.1768269028778
-1176.89451871261,81.9257212161779,25,307,94.2326567364191,94.2326567364191
-1175.70194659099,81.9257212161779,25,308,94.2710082231006,94.2710082231006
-1174.9646877247,81.724093317531,25,309,94.3141127185685,94.3141127185685
-1173.79227839295,81.724093317531,25,310,94.3540519773868,94.3540519773868
-1172.61986906119,81.724093317531,25,311,94.3823014511399,94.3823014511399
-1171.44745972944,81.724093317531,25,312,94.4133927723585,94.4133927723585
-1170.85132545143,81.4799167151829,25,313,94.4360848260018,94.4360848260018
-1170.15868347609,81.2886582607378,25,314,94.4574424103736,94.4574424103736
-1169.02981765002,81.2886582607378,25,315,94.4722981218222,94.4722981218222
-1167.90095182394,81.2886582607378,25,316,94.479847898,94.479847898
-1166.77208599787,81.2886582607378,25,317,94.4894995655022,94.4894995655022
-1165.67143279927,81.2771642469776,25,318,94.4919527436776,94.4919527436776
-1164.75699535591,81.1907423690388,25,319,94.4874356897919,94.4874356897919
-1163.96131327782,81.0598208803358,25,320,94.4768773897268,94.4768773897268
-1163.26178235154,80.8947812790702,25,321,94.4611346928753,94.4611346928753
-1162.64908574754,80.6999665974057,25,322,94.4378468191742,94.4378468191742
-1161.85574716186,80.5859080766427,25,323,94.4139679571385,94.4139679571385
-1161.11390762133,80.4538726712193,25,324,94.3854961603867,94.3854961603867
-1160.31076053127,80.3516203152762,25,325,94.3535182077212,94.3535182077212
-1159.53696493234,80.2397842247373,25,326,94.3148566117156,94.3148566117156
-1158.72141928011,80.1493236558701,25,327,94.2669302003834,94.2669302003834
-1157.70648691453,80.1493236558701,25,328,94.2217855731788,94.2217855731788
-1156.69155454894,80.1493236558701,25,329,94.1719938781514,94.1719938781514
-1155.67662218335,80.1493236558701,25,330,94.1139213926842,94.1139213926842
-1154.91978683337,80.0345130254836,25,331,94.0419099200206,94.0419099200206
-1154.13677654745,79.9363283572338,25,332,93.9679443490483,93.9679443490483
-1153.33113877428,79.8523226221943,25,333,93.8915047716173,93.8915047716173
-1152.34590651206,79.8523226221943,25,334,93.8155431422203,93.8155431422203
-1151.54655543143,79.7688419344966,25,335,93.7328423418412,93.7328423418412
-1150.56967123798,79.7688419344966,25,336,93.6499694919433,93.6499694919433
-1149.79861452757,79.6763814270627,25,337,93.5563395747992,93.5563395747992
-1148.83097638487,79.6763814270627,25,338,93.458450715503,93.458450715503
-1147.86333824216,79.6763814270627,25,339,93.3549726829611,93.3549726829611
-1147.13487582092,79.5699829898271,25,340,93.2563983229384,93.2563983229384
-1146.37992692674,79.4804067304308,25,341,93.1424216891279,93.1424216891279
-1145.4318862537,79.4804067304308,25,342,93.0170119423221,93.0170119423221
-1144.70681974959,79.3820252709483,25,343,92.8948130386935,92.8948130386935
-1143.7686172225,79.3820252709483,25,344,92.7762497262669,92.7762497262669
-1142.8304146954,79.3820252709483,25,345,92.6571517049601,92.6571517049601
-1142.12606792505,79.2801848528258,25,346,92.5417775767136,92.5417775767136
-1141.19804943976,79.2801848528258,25,347,92.4147752214327,92.4147752214327
-1140.27003095448,79.2801848528258,25,348,92.2798834818804,92.2798834818804
-1139.3420124692,79.2801848528258,25,349,92.1387227044133,92.1387227044133
-1138.41399398391,79.2801848528258,25,350,91.9983318078322,91.9983318078322
-1137.48597549863,79.2801848528258,25,351,91.8516829534496,91.8516829534496
-1136.55795701335,79.2801848528258,25,352,91.7070076231355,91.7070076231355
-1135.62993852807,79.2801848528258,25,353,91.558052960931,91.558052960931
-1135.22210857753,79.0725865996132,25,354,91.4065521421014,91.4065521421014
-1134.72641173723,78.9099305834692,25,355,91.2477805969814,91.2477805969814
-1133.83541867889,78.9099305834692,25,356,91.0984912691601,91.0984912691601
-1133.29329081769,78.7734951280051,25,357,90.955276912855,90.955276912855
-1132.67812947566,78.6710628216656,25,358,90.805373694487,90.805373694487
-1132.02262293893,78.5880998806367,25,359,90.4455133765947,90.4455133765947
-1131.31269710429,78.5292906099046,25,360,90.1035720238184,90.1035720238184
-1130.69601440521,78.4349788426925,25,361,89.8472542916319,89.8472542916319
-1129.99327002598,78.3780491436036,25,362,89.5188409400919,89.5188409400919
-1129.30503995593,78.3166433463856,25,363,89.2192196957254,89.2192196957254
-1128.44135020487,78.3300046428363,25,364,88.9286564634732,88.9286564634732
-1127.67635538822,78.3011509852356,25,365,88.6580081141311,88.6580081141311
-1126.9968531678,78.2361504623776,25,366,88.550331265632,88.550331265632
-1126.28186127379,78.1884742139532,25,367,88.4418073128903,88.4418073128903
-1125.5776738454,78.1373174345085,25,368,88.3160175503573,88.3160175503573
-1125.12888639658,77.9719284569692,25,369,88.1932835230576,88.1932835230576
-1124.73178606215,77.7879258143638,25,370,88.0579197140105,88.0579197140105
-1124.37992360049,77.5888852963524,25,371,87.9257429904881,87.9257429904881
-1124.0764444595,77.3738998745384,25,372,87.7892243940422,87.7892243940422
-1123.8213385304,77.1436414203839,25,373,87.6589339995654,87.6589339995654
-1123.11700671065,77.1388030382387,25,374,87.5196563562147,87.5196563562147
-1122.40312640683,77.1388030382387,25,375,87.3876541542585,87.3876541542585
-1121.689246103,77.1388030382387,25,376,87.2360091417402,87.2360091417402
-1120.97536579918,77.1388030382387,25,377,87.0878889131618,87.0878889131618
-1120.2826535677,77.1285717476053,25,378,86.9289557962883,86.9289557962883
-1119.56979639294,77.1285717476053,25,379,86.7738007728283,86.7738007728283
-1118.85693921818,77.1285717476053,25,380,86.6243242930255,86.6243242930255
-1118.17217444364,77.1153252093248,25,381,86.4510485934045,86.4510485934045
-1117.46064192271,77.1153252093248,25,382,86.2731359682201,86.2731359682201
-1116.39846581615,77.2774791616665,25,383,86.0923507762377,86.0923507762377
-1115.67071789999,77.2774791616665,25,384,85.9087212807429,85.9087212807429
-1114.85377328474,77.3179796396716,25,385,85.7298609816687,85.7298609816687
-1114.12197532077,77.3179796396716,25,386,85.5394091477914,85.5394091477914
-1113.53057798334,77.2552831707144,25,387,85.3379543399624,85.3379543399624
-1113.0345496743,77.1534207516793,25,388,85.1408939334704,85.1408939334704
-1112.60039570476,77.0289895441228,25,389,84.9155214455503,84.9155214455503
-1112.0380436715,76.9668149542072,25,390,84.8705048611295,84.8705048611295
-1111.34136217607,76.9668149542072,25,391,84.8208348366734,84.8208348366734
-1110.62808155808,76.9741582175119,25,392,84.7663742778849,84.7663742778849
-1109.95089873893,76.9652018716413,25,393,84.7259928297101,84.7259928297101
-1109.27943365993,76.9540808275445,25,394,84.6609529109304,84.6609529109304
-1108.61058575525,76.9422394742279,25,395,84.549287333722,84.549287333722
-1107.92930456214,76.9364358144589,25,396,84.5049466193528,84.5049466193528
-1107.26495289095,76.9232117096834,25,397,84.4643766100222,84.4643766100222
-1106.60372480376,76.9090689766892,25,398,84.4201447484315,84.4201447484315
-1105.95385350965,76.8902553154185,25,399,84.4029101174145,84.4029101174145
-1105.30701080013,76.8707576352482,25,400,84.3543493999233,84.3543493999233
-1104.67120553607,76.8468654047037,25,401,83.9758492328946,83.9758492328946
-1104.0516359052,76.8162766630622,25,402,83.5856614674456,83.5856614674456
-1103.56415754491,76.7243666603223,25,403,83.1867545264589,83.1867545264589
-1103.12850837858,76.6114439128287,25,404,82.7833343847454,82.7833343847454
-1102.50107035298,76.5952581013065,25,405,82.3703196614343,82.3703196614343
-1102.18641185836,76.4285885915462,25,406,81.9516513675682,81.9516513675682
-1101.70070642397,76.352191401517,25,407,81.4160643370105,81.4160643370105
-1101.08044476366,76.3448813121641,25,408,80.8174353348926,80.8174353348926
-1100.91809325395,76.113033229855,25,409,80.2364853695504,80.2364853695504
-1100.78815160509,75.875653212542,25,410,79.672028053941,79.672028053941
-1100.27733725115,75.8376634225786,25,411,79.1258557820003,79.1258557820003
-1099.9827164591,75.6940831685671,25,412,78.5954415283016,78.5954415283016
-1099.72033315578,75.5412050721319,25,413,78.0904539987402,78.0904539987402
-1099.17996819011,75.5343398369247,25,414,77.6452954350763,77.6452954350763
-1098.58097157044,75.5571233842373,25,415,77.1777188090793,77.1777188090793
-1098.4663330282,75.3362196362821,25,416,76.7849589961689,76.7849589961689
-1098.02992463708,75.2874714364883,25,417,76.3901150653584,76.3901150653584
-1097.48577622247,75.2952018772128,25,418,76.0067414426531,76.0067414426531
-1096.96521381979,75.2907024673265,25,419,75.6201284203629,75.6201284203629
-1096.46900319691,75.2741893051993,25,420,75.2480549964497,75.2480549964497
-1096.00068691127,75.2444790614543,25,421,74.8757571612067,74.8757571612067
-1095.56262149655,75.2010492450568,25,422,74.5181218577697,74.5181218577697
-1095.14933780777,75.1473429051613,25,423,74.1683746844579,74.1683746844579
-1094.76131055187,75.0836446634699,25,424,73.8224392646947,73.8224392646947
-1094.40085336151,75.009302124994,25,425,73.4841481709936,73.4841481709936
-1094.06724744466,74.9252209761756,25,426,73.1579980980852,73.1579980980852
-1094.03511772825,74.6939412862746,25,427,72.8409351947923,72.8409351947923
-1093.73344834988,74.6097124933168,25,428,72.5288694191232,72.5288694191232
-1093.45388876451,74.5186430901848,25,429,72.2277338977274,72.2277338977274
-1093.19876096551,74.4199173079262,25,430,71.9290360165948,71.9290360165948
-1092.97023750624,74.3128355014464,25,431,71.6411078045134,71.6411078045134
-1092.75409764705,74.2049534141488,25,432,71.3665730556134,71.3665730556134
-1092.55495900564,74.0939960779592,25,433,71.0986457960061,71.0986457960061
-1092.37624662982,73.9784019281705,25,434,70.8423379074877,70.8423379074877
-1092.2087797706,73.8630031124212,25,435,70.5855034049798,70.5855034049798
-1092.06388031556,73.7421177125672,25,436,70.3364883121842,70.3364883121842
-1091.92937929235,73.6221130048276,25,437,70.0898524444289,70.0898524444289
-1091.81566003014,73.4977448249735,25,438,69.8493321447938,69.8493321447938
-1091.71635672818,73.372415970174,25,439,69.6159103144159,69.6159103144159
-1091.63017962723,73.2468171462091,25,440,69.385052763551,69.385052763551
-1091.55113048183,73.1239591509209,25,441,69.1562493731654,69.1562493731654
-1091.92852610365,72.7790041711196,25,442,68.9355832012963,68.9355832012963
-1091.84798417034,72.6803224196801,25,443,68.7144978938133,68.7144978938133
-1091.77829007047,72.5811633067359,25,444,68.497784656229,68.497784656229
-1092.17796874986,72.2523339775584,25,445,68.2843148466027,68.2843148466027
-1092.10593690896,72.1757559257332,25,446,68.075069491904,68.075069491904
-1092.04004810121,72.0999406085986,25,447,67.8733315413364,67.8733315413364
-1091.97583846759,72.0270796875187,25,448,67.67316967562,67.67316967562
-1091.93003320943,71.9486656433526,25,449,67.4727838529769,67.4727838529769
-1091.86708629022,71.8827394967518,25,450,67.245178610315,67.245178610315
-1091.72750208474,71.8584076635791,25,451,67.0485541922595,67.0485541922595
-1091.60626440931,71.8261239504409,25,452,66.8866092183699,66.8866092183699
-1091.49662911714,71.7896558766024,25,453,66.703564276216,66.703564276216
-1091.41310391172,71.7419626090411,25,454,66.5207292546279,66.5207292546279
-1091.42276614566,71.6500850341911,25,455,66.2779434150076,66.2779434150076
-1091.37411766292,71.5919373632034,25,456,66.0233907894567,66.0233907894567
-1091.3467767566,71.5260469661827,25,457,65.8308520781245,65.8308520781245
-1091.32894385634,71.4586970732646,25,458,65.6286938069096,65.6286938069096
-1091.29795428627,71.4012868997006,25,459,65.4428362213569,65.4428362213569
-1091.31031962405,71.3250784169455,25,460,65.2724683624057,65.2724683624057
-1091.3226865425,71.2526764937111,25,461,65.086817595555,65.086817595555
-1091.31948439688,71.1916726280322,25,462,64.917911669765,64.917911669765
-1091.32590960578,71.128905097654,25,463,64.7672084877271,64.7672084877271
-1091.34120591134,71.0648399720669,25,464,64.6372649131433,64.6372649131433
-1091.35798544168,71.0032344602026,25,465,64.5101121287436,64.5101121287436
-1091.38444972314,70.9398666737249,25,466,64.4097572323587,64.4097572323587
-1091.41032086382,70.8799615981881,25,467,64.3472684756532,64.3472684756532
-1091.44390683775,70.8191939249501,25,468,64.3292876910363,64.3292876910363
-1091.50929284029,70.7455687025084,25,469,64.3079665295667,64.3079665295667
-1091.57416586528,70.675879011862,25,470,64.2965014234353,64.2965014234353
-1091.63726745296,70.6105573071608,25,471,64.3061344839527,64.3061344839527
-1091.68885570564,70.5542546855149,25,472,64.2493127835149,64.2493127835149
-1091.74253214411,70.4997220745438,25,473,64.2324944807034,64.2324944807034
-1091.80745353057,70.4422942082588,25,474,64.225272848335,64.225272848335
-1091.85902329489,70.3944101221235,25,475,64.2286215908311,64.2286215908311
-1091.90906700898,70.3496820214377,25,476,64.2019730727778,64.2019730727778
-1091.95934747332,70.3070710974908,25,477,64.1739197087923,64.1739197087923
-1092.01916603993,70.2618223420753,25,478,64.1611956402019,64.1611956402019
-1092.06691996174,70.2248656621698,25,479,64.1966766894742,64.1966766894742
-1092.11442543763,70.1898803532316,25,480,64.2381188066291,64.2381188066291
-1092.17199467516,70.1516133682417,25,481,64.2646753289635,64.2646753289635
-1092.22469393353,70.117693355894,25,482,64.2717347404857,64.2717347404857
-1092.26402942815,70.0921486644571,25,483,64.2740761233428,64.2740761233428
-1092.30478802417,70.0671694728443,25,484,64.3081483802587,64.3081483802587
-1092.35439545576,70.0390157745698,25,485,64.332832490716,64.332832490716
-1092.3894600132,70.01953858152,25,486,64.3716333083723,64.3716333083723
-1092.42485351015,70.0008705380376,25,487,64.3904425383729,64.3904425383729
-1092.46903528922,69.9787428076897,25,488,64.4567324723946,64.4567324723946
-1092.49864519593,69.9650048715551,25,489,64.5116991615917,64.5116991615917
-1092.52763221346,69.9522649820134,25,490,64.5654485723272,64.5654485723272
-1092.56548070347,69.935732511108,25,491,64.651758913419,64.651758913419
-1092.59932060936,69.9220301051666,25,492,64.6975333213304,64.6975333213304
-1092.63403498557,69.9085755182602,25,493,64.7708049997023,64.7708049997023
-1092.6647604997,69.8977872855039,25,494,64.8150280153296,64.8150280153296
-1092.69639314206,69.8870848814252,25,495,64.8832323679577,64.8832323679577
-1092.72312959417,69.8793647834857,25,496,64.9311822756984,64.9311822756984
-1092.74135974248,69.8762824192762,25,497,64.9974928099338,64.9974928099338
-1092.76384335743,69.8712280502528,25,498,65.0419927528926,65.0419927528926
-1092.77798414251,69.8705964504245,25,499,65.0861358214855,65.0861358214855
-1092.76799962088,69.8820553407483,25,500,65.1097263644284,65.1097263644284
-1092.78837751709,69.8777649560954,25,501,65.1471388221846,65.1471388221846
-1092.799592295,69.8782691627543,25,502,65.203915322516,65.203915322516
-1092.79256666279,69.8878655368236,25,503,65.2444110683008,65.2444110683008
-1092.78534122803,69.8970821083401,25,504,65.2602113068375,65.2602113068375
-1092.77321168848,69.9082892805849,25,505,65.3229868808641,65.3229868808641
-1092.79071985267,69.9041220340706,25,506,65.3836798273917,65.3836798273917
-1092.80693912215,69.900807332117,25,507,65.419735168441,65.419735168441
-1092.79907816051,69.9096946709372,25,508,65.4516874781542,65.4516874781542
-1092.78354875765,69.9219708031657,25,509,65.4417788668891,65.4417788668891
-1092.76838623675,69.933449935301,25,510,65.4668244896016,65.4668244896016
-1092.7564824048,69.9427264538655,25,511,65.4473205321168,65.4473205321168
-1092.74962955403,69.9490145898181,25,512,65.4857570885016,65.4857570885016
-1092.73619906343,69.9582762083,25,513,65.5242162646764,65.5242162646764
-1092.7194023653,69.9687574676215,25,514,65.5380693038522,65.5380693038522
-1092.71372240426,69.9731581977566,25,515,65.5176256188444,65.5176256188444
-1092.70152398272,69.9805971708416,25,516,65.4841565660828,65.4841565660828
-1092.69837696554,69.983140025174,25,517,65.462673927808,65.462673927808
-1092.68863858044,69.9888504295848,25,518,65.4914761919501,65.4914761919501
-1092.68121319684,69.993119264169,25,519,65.5034394742625,65.5034394742625
-1092.67981729367,69.9941609266248,25,520,65.4646657138249,65.4646657138249
-1092.66704157392,70.0008386509577,25,521,65.4572244860327,65.4572244860327
-1092.66915025692,69.9997427197566,25,522,65.3860536833857,65.3860536833857
-1092.66259366814,70.003032848983,25,523,65.3319515327365,65.3319515327365
-1092.65446019,70.0069467214344,25,524,65.3378350899764,65.3378350899764
-1092.65150415295,70.0080770503795,25,525,65.3669974287959,65.3669974287959
-1092.65633936991,70.0052564714234,25,526,65.3815191231993,65.3815191231993
-1092.65526052854,70.0055329820735,25,527,65.3741965561327,65.3741965561327
-1092.65045319528,70.0076593347806,25,528,65.3438461878881,65.3438461878881
-1092.6649415278,70.0000345855173,25,529,65.3286294890497,65.3286294890497
-1092.67778964037,69.9936108080747,25,530,65.3080991094067,65.3080991094067
-1092.6785780871,69.9935360676679,25,531,65.260651976498,65.260651976498
-1092.68024980516,69.9930235654424,25,532,65.1605980037022,65.1605980037022
-1092.70083946069,69.9830806669678,25,533,65.0646355812496,65.0646355812496
-1092.72132115674,69.9736887207994,25,534,64.9518494805485,64.9518494805485
-1092.74260684496,69.9643643545875,25,535,64.8380409961419,64.8380409961419
-1092.74653480715,69.9641822126819,25,536,64.6917717779222,64.6917717779222
-1092.77103918799,69.9537241795644,25,537,64.5338331781218,64.5338331781218
-1092.76466071119,69.9592254899893,25,538,64.3716260793207,64.3716260793207
-1092.79550111516,69.945848193396,25,539,64.1981635595239,64.1981635595239
-1092.82747199243,69.9325744925166,25,540,64.0168016772507,64.0168016772507
-1092.86235946429,69.918506427497,25,541,63.8329130933845,63.8329130933845
-1092.88187878484,69.9128232215251,25,542,63.6418108992559,63.6418108992559
-1092.90481268146,69.9057173322921,25,543,63.4401484940546,63.4401484940546
-1092.98805687385,69.8688208972519,25,544,63.2131337013389,63.2131337013389
-1093.02104516342,69.8588888107198,25,545,62.9814365926214,62.9814365926214
-1093.04513249346,69.8539022631255,25,546,62.7649727982007,62.7649727982007
-1093.07974895497,69.8439020435915,25,547,62.5174948297796,62.5174948297796
-1093.10626722784,69.8384495085206,25,548,62.2708305533467,62.2708305533467
-1093.14122242181,69.8290523720619,25,549,61.9927346810184,61.9927346810184
-1093.18797478964,69.8142282010829,25,550,61.7174554493165,61.7174554493165
-1093.24018366679,69.7974176046223,25,551,61.4902249731469,61.4902249731469
-1093.29465499542,69.780316403057,25,552,61.2165522509769,61.2165522509769
-1093.34739366499,69.7649360534636,25,553,60.9035333591461,60.9035333591461
-1093.40316649078,69.7488078769071,25,554,60.5786396894248,60.5786396894248
-1093.46080089851,69.732555357079,25,555,60.2416029686371,60.2416029686371
-1093.50966415625,69.7214994146489,25,556,59.8954450924826,59.8954450924826
-1093.62909777935,69.6757219350456,25,557,59.4939282491787,59.4939282491787
-1093.65281663707,69.6800750493422,25,558,59.1124421714499,59.1124421714499
-1093.76808630932,69.6384494663196,25,559,58.7410266717298,58.7410266717298
-1093.83904445302,69.6210533564476,25,560,58.3660161882535,58.3660161882535
-1093.97143199888,69.573821672952,25,561,58.0026046174981,58.0026046174981
-1094.09644772685,69.5326355937075,25,562,57.5753589359615,57.5753589359615
-1094.14002658907,69.5342138897793,25,563,57.1253344779993,57.1253344779993
-1094.26400228584,69.4955274343717,25,564,56.6894633694669,56.6894633694669
-1094.40061553015,69.4524578974785,25,565,56.2482239392533,56.2482239392533
-1094.54239969994,69.4089565096522,25,566,55.8071808040049,55.8071808040049
-1094.6746288672,69.3724055208652,25,567,55.2831621223676,55.2831621223676
-1094.80709863197,69.3375612495194,25,568,54.7423657844409,54.7423657844409
-1094.8863458993,69.3310615841992,25,569,54.1920470401263,54.1920470401263
-1094.97576822766,69.319800859228,25,570,53.6535322938037,53.6535322938037
-1095.13287165828,69.2752730137221,25,571,53.119279635187,53.119279635187
-1095.298085921,69.2289167157592,25,572,52.5704867954808,52.5704867954808
-1095.46604703347,69.183504512846,25,573,51.9800810514438,51.9800810514438
-1095.55267341765,69.1810168723812,25,574,51.3979831882419,51.3979831882419
-1095.71501690146,69.1408068505509,25,575,50.7965383528875,50.7965383528875
-1095.81131398001,69.1356195895206,25,576,49.9928170545706,49.9928170545706
-1095.94934862948,69.1098293435214,25,577,49.2245307052612,49.2245307052612
-1096.13367436386,69.0621898942003,25,578,48.477568635427,48.477568635427
-1096.34092976331,69.0054704218794,25,579,47.7614858691547,47.7614858691547
-1096.54596631092,68.9526951167326,25,580,47.0610844575167,47.0610844575167
-1096.67917644441,68.9384597420252,25,581,46.305274585926,46.305274585926
-1096.87331569731,68.8944808697614,25,582,45.5105695608029,45.5105695608029
-1097.08150734908,68.845676249486,25,583,44.7392759103616,44.7392759103616
-1097.28191723083,68.8032007676883,25,584,43.9458776351422,43.9458776351422
-1097.49945293386,68.7542881606245,25,585,43.0251152100995,43.0251152100995
-1097.71403671157,68.7092959216439,25,586,42.1826961304334,42.1826961304334
-1097.85708444107,68.7023094437517,25,587,41.3946999072716,41.3946999072716
-1098.08706371362,68.6522199858253,25,588,40.6287622934696,40.6287622934696
-1098.29778899741,68.6142582058587,25,589,39.9221624435255,39.9221624435255
-1098.49951031713,68.5826944978416,25,590,39.2667520940781,39.2667520940781
-1098.69916622201,68.5537408671138,25,591,38.4896045880603,38.4896045880603
-1098.88339562851,68.5339453056613,25,592,37.7072139661476,37.7072139661476
-1099.0861413574,68.5058839437481,25,593,36.9312245052497,36.9312245052497
-1099.2883103502,68.4795134896473,25,594,36.2082050236137,36.2082050236137
-1099.4907560155,68.4543228533619,25,595,35.4678192320578,35.4678192320578
-1099.70095752434,68.426514644986,25,596,34.6845197488392,34.6845197488392
-1099.88796472295,68.4116899454306,25,597,33.9306960446542,33.9306960446542
-1100.07754963591,68.3963177947272,25,598,33.2270797746116,33.2270797746116
-1100.24477670012,68.3928894440794,25,599,32.5466352295316,32.5466352295316
-1100.41067476797,68.3902967480413,25,600,31.8868354311774,31.8868354311774
-1100.59813144192,68.3770577102156,25,601,31.1856539846798,31.1856539846798
-1100.82318625203,68.3456872213991,25,602,30.512909532748,30.512909532748
-1100.9992159238,68.3403896796682,25,603,29.8383916725926,29.8383916725926
-1101.17419966805,68.3358797326986,25,604,29.1752134954098,29.1752134954098
-1101.34245655327,68.334957591576,25,605,28.5366722036748,28.5366722036748
-1101.51001120943,68.3344325479689,25,606,27.9387030203707,27.9387030203707
-1101.67974911936,68.3328424624255,25,607,27.3098513925496,27.3098513925496
-1101.8363344041,68.337906114791,25,608,26.7244809181287,26.7244809181287
-1101.97851345292,68.3499175316594,25,609,26.1403015857316,26.1403015857316
-1102.11464065115,68.3643535454158,25,610,25.5253064583361,25.5253064583361
-1102.25839390488,68.3742561472013,25,611,24.9142963132533,24.9142963132533
-1102.39899092768,68.3852413960868,25,612,24.4093596899554,24.4093596899554
-1102.52236110804,68.4042882848798,25,613,23.8658026915244,23.8658026915244
-1102.63988102701,68.4253073437217,25,614,23.3201566630189,23.3201566630189
-1102.82329377364,68.4123396549887,25,615,22.777893359905,22.777893359905
-1102.92572344698,68.4404990371407,25,616,22.2251009848801,22.2251009848801
-1103.09959340058,68.4315419071486,25,617,21.696100583537,21.696100583537
-1103.18255856613,68.4684706905714,25,618,21.1665666265746,21.1665666265746
-1103.25428784479,68.5091698002331,25,619,20.6422386363572,20.6422386363572
-1103.31836380466,68.5516600541535,25,620,20.1198743896005,20.1198743896005
-1103.37059495414,68.5979470142904,25,621,19.5976564871498,19.5976564871498
-1103.40891022582,68.6488761148803,25,622,19.0852621722376,19.0852621722376
-1103.50938471257,68.666189656127,25,623,18.5691154523753,18.5691154523753
-1103.5958775294,68.6896264420542,25,624,18.0559149728348,18.0559149728348
-1103.658698169,68.7237241462801,25,625,17.5532512063072,17.5532512063072
-1103.69818293242,68.767781791395,25,626,17.0489364008522,17.0489364008522
-1103.62906170503,68.8639232759999,25,627,16.5291493154762,16.5291493154762
-1103.55686671734,68.9567955879816,25,628,16.0316959684093,16.0316959684093
-1103.48028319422,69.0472193171414,25,629,15.5373893669297,15.5373893669297
-1103.38853189882,69.1407047893363,25,630,15.0400212988131,15.0400212988131
-1103.27897292538,69.2384185058243,25,631,14.5480245502368,14.5480245502368
-1103.15196660778,69.3399690097604,25,632,14.0587884975178,14.0587884975178
-1103.00501981906,69.4464106958008,25,633,13.5803520281484,13.5803520281484
-1102.83958738098,69.5567718975614,25,634,13.1159203421054,13.1159203421054
-1102.64184909987,69.6777646389132,25,635,12.63934906625,12.63934906625
-1102.42914149271,69.8001919579828,25,636,12.1811915175137,12.1811915175137
-1102.2113229152,69.9190545100964,25,637,11.7379714564233,11.7379714564233
-1101.95589864339,70.0507727649682,25,638,11.3049063625175,11.3049063625175
-1101.67670211282,70.1877895809419,25,639,10.8801115474215,10.8801115474215
-1101.37551589036,70.3289491076611,25,640,10.4502426249086,10.4502426249086
-1101.06452436031,70.4679539850625,25,641,10.0299411847781,10.0299411847781
-1100.73343711233,70.6100555100102,25,642,9.61887817772548,9.61887817772548
-1100.3819830551,70.7552344018065,25,643,9.22486534439304,9.22486534439304
-1100.01372476348,70.9015561091328,25,644,8.94603939272119,8.94603939272119
-1099.62825474299,71.0491671926675,25,645,8.68593059356662,8.68593059356662
-1099.22328794881,71.1991453692603,25,646,8.47440779348452,8.47440779348452
-1098.5131028342,71.494188471535,25,647,8.28768459748025,8.28768459748025
-1097.84379719494,71.7540506733327,25,648,8.11867822294942,8.11867822294942
-1097.21561608408,71.9803679819892,25,649,7.97346071558871,7.97346071558871
-1096.62006941912,72.1790608335497,25,650,7.84760106264305,7.84760106264305
-1095.99375043467,72.3832034994783,25,651,7.74093995221924,7.74093995221924
-1095.41521661675,72.5532571000145,25,652,7.6868180784513,7.6868180784513
-1094.87158721502,72.6973639195343,25,653,7.64242726991351,7.64242726991351
-1094.33905199208,72.8287222919473,25,654,7.56615350411113,7.56615350411113
-1093.84244866237,72.9355544623656,25,655,7.5064636863114,7.5064636863114
-1093.37296518564,73.0234910017357,25,656,7.46138381314645,7.46138381314645
-1092.94305222969,73.087253007108,25,657,7.13608632578652,7.13608632578652
-1092.5444712384,73.1321668190276,25,658,6.8359283638278,6.8359283638278
-1091.97136705693,73.2620699804115,25,659,6.56163712875009,6.56163712875009
-1091.37919174889,73.3950125973348,25,660,6.31122449354988,6.31122449354988
-1090.77709722076,73.5262682205537,25,661,6.08280593734174,6.08280593734174
-1090.15666464887,73.6601292704308,25,662,5.69409968621154,5.69409968621154
-1089.51940320479,73.7957111662263,25,663,5.52854277110614,5.52854277110614
-1088.87341921981,73.9288759928924,25,664,5.20995227154572,5.20995227154572
-1088.21405218946,74.06207409052,25,665,5.10379165062561,5.10379165062561
-1087.54542713704,74.1932419286586,25,666,4.86177819983087,4.86177819983087
-1086.86004491566,74.3262293908266,25,667,4.80985908863695,4.80985908863695
-1086.16409303273,74.4578527368767,25,668,4.78285377468027,4.78285377468027
-1085.45965218816,74.5871401263201,25,669,4.64661291464181,4.64661291464181
-1084.73442005947,74.7203575604025,25,670,4.48528695651786,4.48528695651786
-1084.00809849443,74.8474607513605,25,671,4.50713249333185,4.50713249333185
-1083.27563521215,74.9712806672519,25,672,4.54025718062533,4.54025718062533
-1082.48081980704,75.1200778445919,25,673,4.45654498327809,4.45654498327809
-1081.76720036493,75.2208521863525,25,674,4.47947200264617,4.47947200264617
-1081.1142685959,75.2862550263574,25,675,4.68487051490732,4.68487051490732
-1080.48043766002,75.338841312332,25,676,4.91097216474898,4.91097216474898
-1079.72422307894,75.4499718143975,25,677,5.15988414447611,5.15988414447611
-1079.08795252299,75.4955942468692,25,678,5.53140016932461,5.53140016932461
-1078.30161463373,75.6139464998538,25,679,5.74487065333781,5.74487065333781
-1077.42238749995,75.7728131036914,25,680,6.08353231413253,6.08353231413253
-1076.54679093129,75.9219241429143,25,681,6.45448851527153,6.45448851527153
-1075.74958166136,76.0244005518621,25,682,6.80026070483738,6.80026070483738
-1074.94949502029,76.1231929769921,25,683,7.04931888639774,7.04931888639774
-1074.13476823246,76.2243651107014,25,684,7.334891395085,7.334891395085
-1073.15338244065,76.4037836915264,25,685,7.54434753730381,7.54434753730381
-1072.26722307393,76.5266358050201,25,686,7.74890869644965,7.74890869644965
-1071.47329896764,76.5972440062953,25,687,8.07457109016342,8.07457109016342
-1070.68002001283,76.6640004252676,25,688,8.28900642606713,8.28900642606713
-1069.96284434433,76.6893803082795,25,689,8.74492261980227,8.74492261980227
-1069.06040937545,76.8060923105004,25,690,9.25465101837474,9.25465101837474
-1068.14193626335,76.9249871022045,25,691,9.76940887968151,9.76940887968151
-1067.27440925885,77.0124739139893,25,692,10.3013754751407,10.3013754751407
-1066.38636081379,77.1058452668291,25,693,10.8199567243253,10.8199567243253
-1065.48587186838,77.2007678175279,25,694,11.1844127727493,11.1844127727493
-1064.61775626911,77.2747641060605,25,695,11.5463504396184,11.5463504396184
-1063.55245951401,77.4436215186075,25,696,11.9056321618569,11.9056321618569
-1062.57610469576,77.5595816199286,25,697,12.3318103349391,12.3318103349391
-1061.67835438345,77.6304555504459,25,698,12.7552012286138,12.7552012286138
-1060.8348750229,77.6706598913024,25,699,13.3786537961469,13.3786537961469
-1059.97571894673,77.7166905524884,25,700,13.9945940991813,13.9945940991813
-1059.09233533528,77.7725303833688,25,701,14.6207903789631,14.6207903789631
-1058.24989455209,77.80511407498,25,702,15.225132040232,15.225132040232
-1057.37333714957,77.8531220723373,25,703,15.8231072793843,15.8231072793843
-1056.58440674894,77.8549306039547,25,704,16.4382954566055,16.4382954566055
-1055.85230282365,77.8282443745465,25,705,16.9402849434858,16.9402849434858
-1055.1275714465,77.7992069171855,25,706,17.4081250864599,17.4081250864599
-1054.38593555655,77.7800704954958,25,707,17.7404213138705,17.7404213138705
-1053.51963317807,77.8242043702792,25,708,18.1435764362424,18.1435764362424
-1052.70322282024,77.8411940222463,25,709,18.6433153545306,18.6433153545306
-1051.93821936246,77.8316390354914,25,710,19.3083364473851,19.3083364473851
-1051.04705134615,77.885624224132,25,711,19.9714780482938,19.9714780482938
-1050.16062495347,77.9345409251859,25,712,20.6381884493916,20.6381884493916
-1049.32652420402,77.9548579055848,25,713,21.2988335927493,21.2988335927493
-1048.45005941984,77.9953347553553,25,714,21.952532785015,21.952532785015
-1047.63144526721,78.004872113945,25,715,22.5241510371294,22.5241510371294
-1046.8632189679,77.98874669631,25,716,23.0673050792101,23.0673050792101
-1046.14671417305,77.9475746231842,25,717,23.6056165727598,23.6056165727598
-1045.39173485037,77.9276917657834,25,718,24.1311027883016,24.1311027883016
-1044.63997995165,77.9071910323363,25,719,24.6308087518159,24.6308087518159


==> ground_truth_matrix.csv <==
x,y,id,frame
-1655.42,65.1077,0,0
-1654.22,65.3635,0,1
-1652.98,65.5857,0,2
-1651.75,65.7958,0,3
-1650.52,65.9832,0,4
-1649.15,66.1669,0,5
-1647.89,66.3183,0,6
-1646.63,66.4565,0,7
-1645.36,66.5833,0,8
-1644.08,66.7006,0,9
-1642.8,66.8107,0,10
-1641.5,66.9163,0,11
-1640.2,67.0205,0,12
-1638.9,67.1211,0,13
-1637.54,67.2093,0,14
-1636.26,67.3154,0,15
-1634.94,67.4061,0,16
-1633.6,67.4958,0,17
-1632.26,67.5875,0,18
-1630.91,67.6837,0,19
-1629.55,67.7847,0,20
-1628.19,67.889,0,21
-1626.81,67.9943,0,22
-1625.43,68.0978,0,23
-1624.04,68.1993,0,24
-1622.64,68.2956,0,25
-1621.22,68.3892,0,26
-1619.8,68.4801,0,27
-1618.17,68.6007,0,28
-1616.72,68.6906,0,29
-1615.25,68.7854,0,30
-1613.78,68.8804,0,31
-1612.27,68.9943,0,32
-1610.76,69.0948,0,33
-1609.22,69.203,0,34
-1607.65,69.3194,0,35
-1606.06,69.4256,0,36
-1604.44,69.539,0,37
-1602.8,69.6418,0,38
-1601.15,69.7668,0,39
-1599.45,69.871,0,40
-1597.73,69.9785,0,41
-1596.02,70.1224,0,42
-1594.24,70.2364,0,43
-1592.46,70.3581,0,44
-1590.64,70.4763,0,45
-1588.85,70.6102,0,46
-1587.02,70.7343,0,47
-1585.23,70.8662,0,48
-1583.44,70.9948,0,49
-1581.61,71.1395,0,50
-1579.79,71.2754,0,51
-1577.96,71.4189,0,52
-1576.15,71.5588,0,53
-1574.34,71.6974,0,54
-1572.52,71.8369,0,55
-1570.72,71.9649,0,56
-1568.89,72.1194,0,57
-1567.07,72.2591,0,58
-1565.26,72.4018,0,59
-1563.47,72.5176,0,60
-1561.48,72.6726,0,61
-1559.68,72.8111,0,62
-1557.91,72.9338,0,63
-1556.09,73.0797,0,64
-1554.29,73.1999,0,65
-1552.49,73.3222,0,66
-1550.72,73.4329,0,67
-1548.88,73.5846,0,68
-1547.08,73.7181,0,69
-1545.32,73.8319,0,70
-1543.51,73.9671,0,71
-1541.72,74.089,0,72
-1539.93,74.2095,0,73
-1538.14,74.3308,0,74
-1536.36,74.4539,0,75
-1534.57,74.5743,0,76
-1532.8,74.6854,0,77
-1531,74.8039,0,78
-1529.22,74.9129,0,79
-1527.43,75.0294,0,80
-1525.83,75.1297,0,81
-1524.04,75.2524,0,82
-1522.26,75.3578,0,83
-1520.47,75.4795,0,84
-1518.7,75.583,0,85
-1516.92,75.7025,0,86
-1515.15,75.8069,0,87
-1513.37,75.9227,0,88
-1511.6,76.0258,0,89
-1509.82,76.1367,0,90
-1508.05,76.2384,0,91
-1506.27,76.341,0,92
-1504.51,76.4422,0,93
-1502.74,76.5422,0,94
-1500.97,76.641,0,95
-1499.21,76.7384,0,96
-1497.44,76.8445,0,97
-1495.68,76.9387,0,98
-1493.92,77.0436,0,99
-1492.16,77.1402,0,100
-1490.41,77.2326,0,101
-1488.65,77.3258,0,102
-1486.9,77.4178,0,103
-1485.15,77.5123,0,104
-1483.41,77.613,0,105
-1481.65,77.7089,0,106
-1479.9,77.8085,0,107
-1478.16,77.9002,0,108
-1476.41,77.9892,0,109
-1474.65,78.0778,0,110
-1472.89,78.1646,0,111
-1471.12,78.2525,0,112
-1469.36,78.3387,0,113
-1467.59,78.4277,0,114
-1465.82,78.5196,0,115
-1464.04,78.607,0,116
-1462.28,78.6982,0,117
-1460.48,78.7869,0,118
-1458.72,78.8727,0,119
-1456.94,78.9631,0,120
-1455.16,79.0541,0,121
-1453.38,79.15,0,122
-1451.61,79.2412,0,123
-1449.85,79.3277,0,124
-1448.08,79.4194,0,125
-1446.3,79.5083,0,126
-1444.54,79.5939,0,127
-1442.78,79.6838,0,128
-1441.01,79.7808,0,129
-1439.24,79.8762,0,130
-1437.49,79.9704,0,131
-1435.73,80.0643,0,132
-1433.97,80.1582,0,133
-1432.21,80.2489,0,134
-1430.65,80.3292,0,135
-1428.89,80.4186,0,136
-1427.12,80.5139,0,137
-1425.39,80.6063,0,138
-1423.64,80.7027,0,139
-1421.89,80.7982,0,140
-1420.15,80.8882,0,141
-1418.41,80.9705,0,142
-1416.67,81.0483,0,143
-1414.92,81.1294,0,144
-1413.18,81.2182,0,145
-1411.42,81.3054,0,146
-1409.69,81.4091,0,147
-1407.96,81.5161,0,148
-1406.21,81.6078,0,149
-1404.45,81.6898,0,150
-1402.7,81.765,0,151
-1400.95,81.8357,0,152
-1399.2,81.9025,0,153
-1397.45,81.9739,0,154
-1395.71,82.0554,0,155
-1393.96,82.1314,0,156
-1392.21,82.2061,0,157
-1390.46,82.276,0,158
-1388.71,82.3445,0,159
-1386.97,82.4071,0,160
-1385.41,82.4568,0,161
-1383.67,82.5041,0,162
-1381.92,82.5579,0,163
-1380.18,82.6191,0,164
-1378.46,82.6953,0,165
-1376.73,82.7675,0,166
-1375.01,82.8408,0,167
-1373.3,82.9112,0,168
-1371.59,82.9765,0,169
-1369.9,83.0411,0,170
-1368.2,83.1022,0,171
-1366.5,83.1668,0,172
-1364.81,83.2287,0,173
-1363.12,83.3012,0,174
-1361.43,83.3721,0,175
-1359.77,83.4445,0,176
-1358.09,83.5202,0,177
-1356.42,83.599,0,178
-1354.76,83.6742,0,179
-1353.1,83.7455,0,180
-1351.43,83.8178,0,181
-1349.8,83.8905,0,182
-1348.15,83.966,0,183
-1346.51,84.037,0,184
-1344.87,84.1109,0,185
-1343.25,84.173,0,186
-1341.6,84.2487,0,187
-1339.99,84.3152,0,188
-1338.36,84.3899,0,189
-1336.77,84.4578,0,190
-1335.15,84.5342,0,191
-1333.54,84.6067,0,192
-1331.92,84.683,0,193
-1330.34,84.756,0,194
-1328.76,84.8288,0,195
-1327.15,84.91,0,196
-1325.58,84.9819,0,197
-1323.99,85.0603,0,198
-1322.41,85.1367,0,199
-1320.85,85.2197,0,200
-1319.27,85.3057,0,201
-1317.88,85.3829,0,202
-1316.31,85.4698,0,203
-1314.76,85.5594,0,204
-1313.21,85.6435,0,205
-1311.66,85.7242,0,206
-1310.11,85.8044,0,207
-1308.57,85.8824,0,208
-1307.05,85.9645,0,209
-1305.52,86.0473,0,210
-1303.98,86.1318,0,211
-1302.47,86.2164,0,212
-1300.94,86.2997,0,213
-1299.41,86.383,0,214
-1297.88,86.472,0,215
-1296.38,86.5509,0,216
-1294.86,86.6402,0,217
-1293.35,86.7306,0,218
-1291.84,86.8114,0,219
-1290.33,86.9004,0,220
-1288.83,86.9821,0,221
-1287.33,87.0661,0,222
-1285.84,87.1519,0,223
-1284.35,87.2373,0,224
-1282.87,87.3224,0,225
-1281.38,87.4094,0,226
-1279.89,87.505,0,227
-1278.41,87.583,0,228
-1276.93,87.6718,0,229
-1275.46,87.7613,0,230
-1273.99,87.851,0,231
-1272.54,87.94,0,232
-1271.09,88.0307,0,233
-1269.62,88.1188,0,234
-1268.18,88.2119,0,235
-1266.73,88.3004,0,236
-1265.3,88.3916,0,237
-1263.87,88.4827,0,238
-1262.43,88.5744,0,239
-1261.03,88.6566,0,240
-1259.61,88.7452,0,241
-1258.19,88.8336,0,242
-1256.78,88.9134,0,243
-1255.39,88.9928,0,244
-1253.98,89.0905,0,245
-1252.6,89.1814,0,246
-1251.22,89.2777,0,247
-1249.85,89.3697,0,248
-1248.45,89.4647,0,249
-1247.07,89.5546,0,250
-1245.74,89.6388,0,251
-1244.33,89.7284,0,252
-1242.97,89.8147,0,253
-1241.59,89.9042,0,254
-1240.23,89.9891,0,255
-1238.9,90.0769,0,256
-1237.55,90.1604,0,257
-1236.1,90.2564,0,258
-1234.77,90.3445,0,259
-1233.41,90.435,0,260
-1232.1,90.5201,0,261
-1230.78,90.606,0,262
-1229.44,90.7023,0,263
-1228.16,90.7898,0,264
-1226.88,90.8775,0,265
-1225.52,90.9801,0,266
-1224.28,91.0657,0,267
-1222.96,91.1611,0,268
-1221.65,91.251,0,269
-1220.63,91.3085,0,270
-1219.12,91.4246,0,271
-1217.83,91.515,0,272
-1216.6,91.6015,0,273
-1215.29,91.6962,0,274
-1214.09,91.7779,0,275
-1212.82,91.8711,0,276
-1211.61,91.9547,0,277
-1210.39,92.0433,0,278
-1209.05,92.1393,0,279
-1207.85,92.2252,0,280
-1206.68,92.3083,0,281
-1205.47,92.3979,0,282
-1204.3,92.4811,0,283
-1203.13,92.5617,0,284
-1201.96,92.6391,0,285
-1200.81,92.7166,0,286
-1199.68,92.7979,0,287
-1198.53,92.8722,0,288
-1197.46,92.9636,0,289
-1196.32,93.0344,0,290
-1195.21,93.0982,0,291
-1194.14,93.1875,0,292
-1193.06,93.2543,0,293
-1191.88,93.3359,0,294
-1190.83,93.406,0,295
-1189.79,93.4724,0,296
-1188.74,93.5262,0,297
-1187.71,93.5976,0,298
-1186.68,93.646,0,299
-1185.66,93.7022,0,300
-1184.66,93.7843,0,301
-1183.63,93.7986,0,302
-1182.64,93.868,0,303
-1181.62,93.8765,0,304
-1180.62,93.9169,0,305
-1179.57,93.979,0,306
-1178.63,94.0267,0,307
-1177.69,94.0567,0,308
-1176.76,94.0743,0,309
-1175.83,94.0867,0,310
-1174.63,94.0623,0,311
-1173.65,94.0686,0,312
-1172.67,94.0713,0,313
-1171.71,94.0673,0,314
-1170.76,94.057,0,315
-1169.82,94.0444,0,316
-1168.87,94.0302,0,317
-1167.82,94.0102,0,318
-1166.89,93.9835,0,319
-1165.96,93.953,0,320
-1165.01,93.922,0,321
-1164.1,93.8842,0,322
-1163.2,93.8424,0,323
-1162.23,93.8004,0,324
-1161.32,93.7512,0,325
-1160.42,93.6997,0,326
-1159.52,93.6432,0,327
-1158.61,93.5849,0,328
-1157.62,93.5128,0,329
-1156.73,93.4454,0,330
-1155.85,93.3707,0,331
-1154.96,93.2912,0,332
-1154.08,93.2092,0,333
-1153.21,93.1219,0,334
-1152.35,93.0298,0,335
-1151.56,92.9478,0,336
-1150.62,92.8373,0,337
-1149.8,92.7393,0,338
-1148.89,92.6325,0,339
-1148.02,92.5206,0,340
-1147.16,92.4101,0,341
-1146.31,92.2996,0,342
-1145.49,92.1874,0,343
-1144.69,92.0738,0,344
-1143.84,91.9548,0,345
-1143.03,91.8344,0,346
-1142.24,91.7138,0,347
-1141.45,91.5916,0,348
-1140.64,91.4664,0,349
-1139.78,91.3264,0,350
-1139,91.2012,0,351
-1138.22,91.0676,0,352
-1137.46,90.9367,0,353
-1136.72,90.8063,0,354
-1135.93,90.6667,0,355
-1135.16,90.5234,0,356
-1134.43,90.394,0,357
-1133.66,90.2489,0,358
-1132.89,90.1,0,359
-1132.09,89.952,0,360
-1131.33,89.7998,0,361
-1130.62,89.661,0,362
-1129.92,89.5296,0,363
-1129.22,89.3988,0,364
-1128.53,89.2626,0,365
-1127.83,89.1368,0,366
-1126.93,88.8608,0,367
-1126.21,88.6854,0,368
-1125.43,88.5243,0,369
-1124.71,88.3456,0,370
-1124,88.1648,0,371
-1123.3,88.0016,0,372
-1122.59,87.829,0,373
-1121.93,87.7169,0,374
-1121.2,87.4925,0,375
-1120.49,87.2959,0,376
-1119.74,87.1174,0,377
-1119.03,86.9123,0,378
-1118.35,86.7503,0,379
-1117.69,86.6078,0,380
-1116.97,86.3235,0,381
-1116.3,86.1562,0,382
-1115.62,85.9537,0,383
-1114.94,85.7319,0,384
-1114.21,85.5026,0,385
-1113.59,85.3907,0,386
-1112.91,85.0969,0,387
-1112.28,84.9195,0,388
-1111.72,84.8968,0,389
-1110.95,84.4038,0,390
-1110.3,84.1512,0,391
-1109.62,83.9152,0,392
-1108.99,83.6616,0,393
-1108.38,83.4143,0,394
-1107.77,83.1411,0,395
-1107.11,82.8197,0,396
-1106.54,82.5629,0,397
-1105.91,82.2704,0,398
-1105.29,81.9403,0,399
-1104.76,81.6745,0,400
-1104.15,81.3201,0,401
-1103.56,80.9509,0,402
-1103.01,80.6044,0,403
-1102.57,80.3448,0,404
-1101.98,79.925,0,405
-1101.39,79.495,0,406
-1100.95,79.1712,0,407
-1100.43,78.76,0,408
-1099.98,78.3895,0,409
-1099.54,78.0071,0,410
-1099.14,77.6419,0,411
-1098.76,77.2831,0,412
-1098.38,76.9116,0,413
-1098.05,76.5843,0,414
-1097.73,76.2441,0,415
-1097.45,75.9562,0,416
-1097.17,75.6226,0,417
-1096.92,75.3088,0,418
-1096.68,75.0198,0,419
-1096.43,74.715,0,420
-1096.23,74.4474,0,421
-1096.03,74.1887,0,422
-1095.85,73.9358,0,423
-1095.68,73.704,0,424
-1095.52,73.4712,0,425
-1095.38,73.2415,0,426
-1095.22,72.9859,0,427
-1095.09,72.7544,0,428
-1094.96,72.5357,0,429
-1094.84,72.312,0,430
-1094.71,72.0952,0,431
-1094.6,71.8662,0,432
-1094.48,71.6464,0,433
-1094.37,71.4278,0,434
-1094.25,71.1859,0,435
-1094.15,70.9683,0,436
-1094.05,70.7531,0,437
-1093.95,70.5346,0,438
-1093.87,70.3231,0,439
-1093.79,70.1159,0,440
-1093.7,69.8933,0,441
-1093.62,69.669,0,442
-1093.55,69.4542,0,443
-1093.52,69.2658,0,444
-1093.44,69.0104,0,445
-1093.4,68.8159,0,446
-1093.36,68.6094,0,447
-1093.34,68.4654,0,448
-1093.29,68.2189,0,449
-1093.27,68.051,0,450
-1093.24,67.8208,0,451
-1093.22,67.6098,0,452
-1093.21,67.4206,0,453
-1093.2,67.2399,0,454
-1093.19,67.0826,0,455
-1093.19,66.8956,0,456
-1093.19,66.8027,0,457
-1093.19,66.7346,0,458
-1093.2,66.5697,0,459
-1093.2,66.4634,0,460
-1093.2,66.4005,0,461
-1093.21,66.3174,0,462
-1093.21,66.2703,0,463
-1093.21,66.214,0,464
-1093.21,66.1781,0,465
-1093.21,66.1584,0,466
-1093.21,66.1458,0,467
-1093.21,66.1459,0,468
-1093.21,66.1507,0,469
-1093.21,66.1532,0,470
-1093.21,66.1527,0,471
-1093.21,66.1533,0,472
-1093.21,66.1544,0,473
-1093.21,66.1542,0,474
-1093.21,66.1546,0,475
-1093.21,66.1564,0,476
-1093.21,66.1573,0,477
-1093.21,66.1579,0,478
-1093.21,66.1587,0,479
-1093.21,66.1603,0,480
-1093.21,66.1613,0,481
-1093.21,66.162,0,482
-1093.21,66.1627,0,483
-1093.21,66.164,0,484
-1093.21,66.1654,0,485
-1093.21,66.1661,0,486
-1093.21,66.1663,0,487
-1093.21,66.1678,0,488
-1093.21,66.1685,0,489
-1093.22,66.1692,0,490
-1093.22,66.1697,0,491
-1093.22,66.1696,0,492
-1093.22,66.1701,0,493
-1093.22,66.1703,0,494
-1093.22,66.1706,0,495
-1093.22,66.1711,0,496
-1093.22,66.1707,0,497
-1093.22,66.171,0,498
-1093.22,66.1711,0,499
-1093.22,66.1718,0,500
-1093.22,66.1724,0,501
-1093.22,66.1723,0,502
-1093.22,66.1718,0,503
-1093.22,66.1715,0,504
-1093.23,66.1711,0,505
-1093.23,66.1708,0,506
-1093.23,66.169,0,507
-1093.23,66.1662,0,508
-1093.23,66.1633,0,509
-1093.23,66.1598,0,510
-1093.23,66.1631,0,511
-1093.23,66.1587,0,512
-1093.23,66.1574,0,513
-1093.23,66.1462,0,514
-1093.23,66.1505,0,515
-1093.23,66.1318,0,516
-1093.24,66.0743,0,517
-1093.23,66.0841,0,518
-1093.24,66.0473,0,519
-1093.23,66.0329,0,520
-1093.24,65.9678,0,521
-1093.24,65.9466,0,522
-1093.24,65.9015,0,523
-1093.25,65.8529,0,524
-1093.26,65.7596,0,525
-1093.26,65.7287,0,526
-1093.27,65.6392,0,527
-1093.27,65.617,0,528
-1093.28,65.5268,0,529
-1093.28,65.471,0,530
-1093.29,65.3455,0,531
-1093.3,65.2433,0,532
-1093.33,65.0702,0,533
-1093.34,64.948,0,534
-1093.36,64.7841,0,535
-1093.38,64.6052,0,536
-1093.4,64.4228,0,537
-1093.42,64.2168,0,538
-1093.46,63.9878,0,539
-1093.48,63.772,0,540
-1093.53,63.5155,0,541
-1093.55,63.2946,0,542
-1093.6,63.0072,0,543
-1093.65,62.7222,0,544
-1093.69,62.4639,0,545
-1093.73,62.2029,0,546
-1093.77,61.9208,0,547
-1093.82,61.635,0,548
-1093.87,61.3436,0,549
-1093.92,61.0455,0,550
-1093.98,60.7405,0,551
-1094.03,60.4238,0,552
-1094.1,60.0378,0,553
-1094.16,59.7074,0,554
-1094.23,59.357,0,555
-1094.31,58.9485,0,556
-1094.38,58.5391,0,557
-1094.47,58.107,0,558
-1094.55,57.651,0,559
-1094.65,57.1738,0,560
-1094.75,56.6789,0,561
-1094.86,56.1095,0,562
-1094.96,55.6062,0,563
-1095.07,55.0847,0,564
-1095.19,54.5664,0,565
-1095.31,54.0158,0,566
-1095.43,53.4618,0,567
-1095.56,52.8969,0,568
-1095.69,52.3087,0,569
-1095.84,51.6404,0,570
-1095.98,51.0299,0,571
-1096.12,50.4102,0,572
-1096.27,49.7777,0,573
-1096.42,49.1399,0,574
-1096.86,47.2128,0,575
-1097.01,46.5714,0,576
-1097.18,45.8714,0,577
-1097.33,45.221,0,578
-1097.49,44.5828,0,579
-1097.64,43.9355,0,580
-1097.79,43.2961,0,581
-1097.94,42.6552,0,582
-1098.1,42.0211,0,583
-1098.26,41.3778,0,584
-1098.41,40.7493,0,585
-1098.56,40.1174,0,586
-1098.73,39.4374,0,587
-1098.88,38.813,0,588
-1099.04,38.2007,0,589
-1099.18,37.5824,0,590
-1099.34,36.9773,0,591
-1099.47,36.3663,0,592
-1099.62,35.764,0,593
-1099.78,35.1749,0,594
-1099.88,34.5656,0,595
-1100.04,33.9853,0,596
-1100.16,33.3905,0,597
-1100.3,32.8073,0,598
-1100.47,32.1772,0,599
-1100.6,31.5972,0,600
-1100.73,31.0209,0,601
-1100.9,30.4668,0,602
-1101.01,29.8927,0,603
-1101.16,29.3359,0,604
-1101.26,28.7671,0,605
-1101.38,28.2105,0,606
-1101.48,27.6523,0,607
-1101.62,27.1102,0,608
-1101.75,26.5727,0,609
-1101.83,26.0219,0,610
-1101.92,25.479,0,611
-1102.04,24.9478,0,612
-1102.12,24.411,0,613
-1102.18,23.8724,0,614
-1102.25,23.3377,0,615
-1102.34,22.7501,0,616
-1102.38,22.2167,0,617
-1102.37,21.6857,0,618
-1102.39,21.1573,0,619
-1102.38,20.6308,0,620
-1102.37,20.103,0,621
-1102.31,19.5844,0,622
-1102.26,19.061,0,623
-1102.18,18.5386,0,624
-1102.08,18.0184,0,625
-1101.97,17.5048,0,626
-1101.83,17.0036,0,627
-1101.69,16.4996,0,628
-1101.51,15.9504,0,629
-1101.32,15.4638,0,630
-1101.11,14.9817,0,631
-1100.89,14.5063,0,632
-1100.63,14.0438,0,633
-1100.38,13.5847,0,634
-1100.09,13.1403,0,635
-1099.8,12.7048,0,636
-1099.44,12.308,0,637
-1099.07,11.8587,0,638
-1098.74,11.4439,0,639
-1098.41,11.0288,0,640
-1098.01,10.6793,0,641
-1097.6,10.3263,0,642
-1097.14,10.014,0,643
-1096.71,9.68979,0,644
-1096.31,9.35794,0,645
-1095.74,9.06828,0,646
-1095.32,8.77627,0,647
-1094.81,8.52623,0,648
-1094.32,8.2876,0,649
-1093.84,8.05379,0,650
-1093.33,7.8455,0,651
-1092.83,7.65123,0,652
-1092.27,7.48605,0,653
-1091.39,7.39209,0,654
-1091.09,7.18367,0,655
-1090.57,7.04433,0,656
-1089.96,6.95906,0,657
-1089.32,6.91262,0,658
-1088.79,6.78539,0,659
-1088.15,6.76044,0,660
-1087.46,6.73386,0,661
-1086.84,6.70769,0,662
-1086.17,6.75159,0,663
-1085.49,6.81276,0,664
-1084.85,6.81651,0,665
-1084.14,6.94119,0,666
-1083.48,7.01466,0,667
-1082.73,7.11448,0,668
-1081.99,7.32053,0,669
-1081.31,7.42086,0,670
-1080.57,7.63428,0,671
-1079.85,7.83554,0,672
-1079.19,7.9453,0,673
-1078.47,8.17825,0,674
-1077.64,8.50156,0,675
-1076.92,8.74977,0,676
-1076.18,9.04156,0,677
-1075.44,9.32785,0,678
-1074.72,9.61779,0,679
-1073.98,9.91406,0,680
-1073.24,10.2302,0,681
-1072.4,10.6123,0,682
-1071.64,10.9432,0,683
-1070.88,11.281,0,684
-1070.11,11.6368,0,685
-1069.34,12.0017,0,686
-1068.58,12.3738,0,687
-1067.81,12.755,0,688
-1066.98,13.19,0,689
-1066.22,13.5747,0,690
-1065.47,13.9744,0,691
-1064.72,14.3766,0,692
-1063.96,14.788,0,693
-1063.2,15.2111,0,694
-1062.44,15.6247,0,695
-1061.69,16.0529,0,696
-1060.84,16.5487,0,697
-1060.08,16.9826,0,698
-1059.31,17.4354,0,699
-1058.55,17.8751,0,700
-1057.79,18.3139,0,701
-1057.02,18.7645,0,702
-1056.24,19.2244,0,703
-1055.47,19.6758,0,704
-1054.59,20.1924,0,705
-1053.82,20.65,0,706
-1053.03,21.1163,0,707
-1052.24,21.5878,0,708
-1051.45,22.0649,0,709
-1050.67,22.5354,0,710
-1049.87,23.0209,0,711
-1049.09,23.4973,0,712
-1048.3,23.9719,0,713
-1047.52,24.4553,0,714
-1046.66,24.9847,0,715
-1045.88,25.4672,0,716
-1045.1,25.9512,0,717
-1044.32,26.4375,0,718


==> lmb_estimates_all_dets.csv <==
x,y,id,frame
-1649.63476544606,51.7682656776809,1,0
-1645.77432395465,52.232835829272,1,1
-1643.43887809925,52.1480461109171,2,2
-1650.08968355297,52.7283532773753,3,3
-1649.91987577966,54.8125129835823,3,4
-1649.57560217337,57.1457637614808,3,5
-1649.01077450701,59.5571748728799,3,6
-1647.38450351355,61.6580053346164,7,7
-1644.19093285239,64.0983041266368,7,8
-1646.06306602561,65.5366360866639,8,9
-1641.75045976312,68.6598286652771,9,10
-1639.49859433851,65.0944997140089,9,11
-1639.29176144046,68.1972602482901,9,12
-1638.79863044662,66.3568112920752,9,13
-1638.13745660455,67.0561430487629,9,14
-1637.3262076177,69.2593909376607,9,15
-1635.60037805096,72.6187611043589,15,16
-1634.75132502796,64.3509635682173,15,17
-1633.82189744194,66.3449735613605,9,18
-1632.68961819795,68.6877437987801,9,19
-1631.6754955448,65.6634891958974,16,20
-1629.57570443833,68.1647543383345,16,21
-1628.2154783461,68.6285192468809,16,22
-1624.70727282634,71.4226737147733,16,23
-1622.6769004274,74.2034342345647,16,24
-1621.12645567963,76.3975992485659,16,25
-1623.29979286869,79.0095919901464,15,26
-1621.38434197965,80.5714428246729,17,27
-1617.27130279383,58.0830543989623,17,28
-1614.42413345003,58.6359122604596,17,29
-1619.40592526333,59.1314983827952,24,30
-1616.8471634469,63.3067311644713,24,31
-1614.46882284295,66.9236267098021,24,32
-1612.10758233062,70.1699398588906,24,33
-1609.83402919798,73.0425476906588,24,34
-1607.65788056104,75.586047740675,24,35
-1605.23597179898,77.8369902518538,24,36
-1603.28661133265,79.7820327498716,24,37
-1604.10628713226,81.5631160928037,26,38
-1601.8784651949,83.1174248227102,26,39
-1599.61426160401,84.5468036512432,26,40
-1597.67138756037,85.7969194261808,26,41
-1595.81833294064,86.9313652896875,26,42
-1593.98674957509,87.8692968111274,26,43
-1592.21265186136,88.7699369591239,26,44
-1590.17662809835,90.4978541557818,26,45
-1588.24137125139,91.1008067009202,26,46
-1586.26310454286,91.588154030912,26,47
-1584.31145629908,93.1493241949258,26,48
-1582.36401193321,94.6603784169139,26,49
-1580.36297792636,95.9270171919267,26,50
-1580.9044356026,97.1305850113257,24,51
-1579.00335956345,98.2219731347421,24,52
-1575.78881801214,99.5363891761598,19,53
-1574.68555436612,100.43457124253,24,54
-1572.47688923991,101.256603756654,24,55
-1570.58409317012,102.002941220896,24,56
-1568.33591647243,103.023632304796,24,57
-1566.88593849415,102.983095767892,24,58
-1565.62649886054,102.852906286469,24,59
-1564.52663522166,102.679686611075,24,60
-1563.52764143465,102.756931214874,35,61
-1560.31688158125,102.078578205395,35,62
-1559.02521470757,101.702412696029,20,63
-1555.84975940951,101.210285099575,20,64
-1553.14105263361,100.823611000911,20,65
-1554.25454961814,100.473506618928,15,66
-1552.12493639794,100.047209953922,15,67
-1550.1047849002,99.6343318052634,15,68
-1547.85974684227,99.2526140926199,15,69
-1545.6386602662,98.9235166000993,15,70
-1543.37534846813,97.6175300557121,15,71
-1541.32151055242,96.3818087170779,15,72
-1539.45682669094,95.13574709995,15,73
-1537.77227757206,94.0696493502742,15,74
-1536.13485613671,93.0787551384182,15,75
-1534.59486034165,92.0735957332463,15,76
-1532.93373792423,91.1910491415262,15,77
-1531.59723635978,88.1621258942797,15,78
-1530.2011702499,87.4509132872604,15,79
-1528.9187313127,84.6288509185433,15,80
-1525.31136828923,84.1236205248442,7,81
-1524.7389395132,81.5904971650892,24,82
-1522.43268624681,82.3350987909066,24,83
-1519.93179496076,83.0771273540231,24,84
-1517.98783920108,83.8161845255223,24,85
-1515.92565490519,82.2798703047948,24,86
-1514.0262765441,82.1030487069025,26,87
-1512.68809324733,82.9538213340973,26,88
-1511.48479578851,83.7768682546163,26,89
-1510.24465766523,84.547719330533,26,90
-1508.7482086966,85.2830846237039,26,91
-1505.68097008507,86.0310150455154,22,92
-1505.14219240066,85.2575297604646,26,93
-1503.62618918636,83.8968403739347,26,94
-1499.77468800983,82.6380710231568,26,95
-1495.84844048092,81.4261353620899,26,96
-1498.00226199377,80.3749733477484,13,97
-1495.6676064744,79.2905054233467,13,98
-1491.28880018726,78.5172467493695,13,99
-1487.19417226458,77.8240431526332,13,100
-1494.96078921278,77.2070759071787,15,101
-1492.59676017276,76.6625502419721,15,102
-1490.24582667006,76.1865217783698,15,103
-1485.99867344864,78.2652082196474,15,104
-1481.66846284514,77.627189041078,15,105
-1479.62683333751,76.9717138322867,15,106
-1477.10102316716,78.1860233240707,15,107
-1473.09097276582,77.5510994338279,15,108
-1480.09584718727,78.7032330932082,3,109
-1475.67644886274,77.5553043387171,3,110
-1471.56170289778,76.7304025825252,3,111
-1469.17666389863,76.1862901288127,3,112
-1464.67376771648,80.6540010710192,3,113
-1472.40986576807,79.9008981585919,4,114
-1469.41807694026,79.2666432246314,4,115
-1466.5137380324,78.6451288877756,4,116
-1463.68878258795,78.1088873405405,4,117
-1461.11704590982,77.3323944406307,4,118
-1458.67038076708,76.9305249616739,4,119
-1456.2340513495,76.289420406699,4,120
-1453.71494641845,76.0201787789182,4,121
-1451.01317732835,75.2156583657744,4,122
-1448.38516602061,75.1875627044235,4,123
-1445.99216345761,75.4264212377831,4,124
-1443.31159206377,75.7137568661296,4,125
-1440.98161657449,76.0060542350461,4,126
-1438.5558549375,76.3016742567408,4,127
-1436.09659419174,76.5991346275712,4,128
-1433.88401118381,76.8970938721195,4,129
-1431.42886563677,77.1944023685727,4,130
-1429.22779795851,77.4899982145385,4,131
-1427.02721818265,77.7829600746722,4,132
-1424.74073123852,78.0725191232669,4,133
-1422.24442346272,78.3580320149484,4,134
-1420.55407271671,78.6380794682571,4,135
-1418.58183296775,78.9129590031451,4,136
-1417.13070760029,79.1820975385518,4,137
-1415.27822049447,79.4449767037962,4,138
-1413.27344045487,79.7011196334018,4,139
-1411.66897572045,79.9501830137847,4,140
-1410.36033383446,80.1920064308163,4,141
-1407.93996668668,80.426535306147,4,142
-1405.68672627427,80.653756848844,4,143
-1404.02942172717,80.8735058342114,4,144
-1402.34930374778,81.0855369897127,4,145
-1400.3768817989,81.2896893563251,4,146
-1398.60319173441,81.4859856028,4,147
-1397.01495251698,81.6746310949136,4,148
-1394.92067926935,81.855784292011,4,149
-1392.76871775328,82.0296998573377,4,150
-1391.03952491724,81.4521430369254,4,151
-1389.32666575662,81.7009853442553,4,152
-1387.49234025114,81.9374170264884,4,153
-1385.94230127489,82.1617446371556,4,154
-1384.88537928887,82.0381732058275,4,155
-1383.29284010603,82.3019295654655,4,156
-1382.48325378135,82.5507826522923,4,157
-1381.33661078436,82.7853465265575,4,158
-1379.77002768827,83.006132499616,4,159
-1378.62864004529,83.2139884764495,4,160
-1377.32814166043,83.4090514106325,4,161
-1375.9823514718,83.5869817592531,4,162
-1374.71602410343,83.4829895060293,4,163
-1373.49465177783,83.3645831243191,4,164
-1372.48704681746,83.2408502646699,4,165
-1371.53573875593,83.1224629976335,4,166
-1370.26518318311,82.9996229966223,4,167
-1368.97985400276,82.7631508271169,4,168
-1367.41794150808,82.5267127908308,4,169
-1366.08154269739,82.2863229255223,4,170
-1364.72423680512,82.0574692560928,4,171
-1363.32454562639,81.8017410318447,4,172
-1361.9316041699,84.6205276337776,4,173
-1360.1373858878,84.7051561842723,4,174
-1358.43631133119,82.2201997231406,4,175
-1357.02214989469,82.9525465211146,4,176
-1355.56398276741,83.2060946358148,4,177
-1354.05790123852,83.9237022246962,4,178
-1352.54312996752,84.6048322687719,4,179
-1351.0094809153,84.7289987941524,4,180
-1349.52818226485,85.2967426694243,4,181
-1348.01090399994,85.3822774445256,4,182
-1346.44021877241,85.4684091697188,4,183
-1344.93668083447,85.5552559551802,4,184
-1343.38753554873,85.6431458312658,4,185
-1341.81110673238,85.7319400808229,4,186
-1340.2153976313,85.8215412385867,4,187
-1338.65660270154,85.9117773481664,4,188
-1337.12535124196,86.0025678234025,4,189
-1335.54033630633,86.0939479639819,4,190
-1333.92701349879,86.1859112229887,4,191
-1332.31540155004,86.2784493786749,4,192
-1330.72171161717,86.3715812788773,4,193
-1329.13945039672,86.4652754799407,4,194
-1327.55383893199,86.5594718342095,4,195
-1325.93558253377,86.654187749001,4,196
-1324.31775286887,86.7493908300415,4,197
-1322.72613304797,86.8450680034438,4,198
-1321.10433215968,86.9412342060428,4,199
-1319.49100859729,87.0378930146326,4,200
-1317.88775020426,87.1348564432785,4,201
-1316.30270170867,87.2311265420125,4,202
-1314.72739825094,87.327610114594,4,203
-1313.16231737114,87.4244091957268,4,204
-1311.61835695884,87.5217249864594,4,205
-1310.13534570242,87.6198051164564,4,206
-1308.58265664188,84.0069401454942,4,207
-1307.04633899666,84.4875794437248,4,208
-1305.49888800212,84.9488840130114,4,209
-1303.93982863589,85.3909804071699,4,210
-1302.47150413732,85.8140821082443,4,211
-1300.9237966386,86.2184902305894,4,212
-1299.41367610163,86.6045276095686,4,213
-1297.88689700403,86.9725428121187,4,214
-1296.31372401937,87.3227999351397,4,215
-1294.75729694678,85.931417490142,4,216
-1293.26819662162,86.4561638549398,4,217
-1291.73838788688,86.9518051152172,4,218
-1290.18687334315,87.4192051860074,4,219
-1288.6346613758,86.516283324391,4,220
-1287.11793950622,86.9774225180534,4,221
-1285.5873556669,87.4146743774581,4,222
-1284.06730650895,87.8286326668703,4,223
-1282.55055719227,88.2198945348189,4,224
-1281.02260041528,88.5891120655194,4,225
-1279.50104971336,88.936879756901,4,226
-1278.00457134408,89.2639607840999,4,227
-1276.55849965041,89.5709123955669,4,228
-1275.04792670538,89.8587955764759,4,229
-1273.60811654977,90.0786845047947,4,230
-1272.11843566524,90.1724660999966,4,231
-1270.62968279327,90.2645236019191,4,232
-1269.12839469497,90.3548404954156,4,233
-1267.69408152124,90.4431760404516,4,234
-1266.2453141466,90.5296758029046,4,235
-1264.78165442884,90.6142628034808,4,236
-1263.36267567548,90.6968003655789,4,237
-1261.87850089321,90.7775708822101,4,238
-1260.43112619655,90.8567221909386,4,239
-1258.9634657208,90.9343971901997,4,240
-1257.5753515225,91.0109049053107,4,241
-1256.13426835513,91.0864548587759,4,242
-1254.81672836024,91.0640287190389,4,243
-1253.44040056763,91.1431854267245,4,244
-1253.25834373657,91.2214320026142,35,245
-1251.37399384519,91.298677849952,16,246
-1250.43783654996,91.3750665098938,11,247
-1249.21918159212,91.4506786551735,4,248
-1248.5590309417,91.5254682276241,4,249
-1247.18696945361,91.5995825384858,4,250
-1246.76106956533,91.6730577056088,4,251
-1245.32857069238,91.7458238302836,4,252
-1243.29646909708,91.8061969252651,26,253
-1242.51586921598,91.8780293803109,4,254
-1241.11710941385,91.9492031296571,4,255
-1238.32361416917,92.0196858258974,10,256
-1238.3924233847,92.1545316128494,4,257
-1236.96204897737,92.2207222964937,4,258
-1235.78337426151,92.360770744924,4,259
-1234.65370999753,92.4212133027312,4,260
-1229.63828656776,92.4774999802625,6,261
-1229.18136100059,92.3677495316965,6,262
-1228.63664938456,92.2827418732575,6,263
-1230.10183406006,92.2026605771858,4,264
-1228.61243383873,92.124613068363,4,265
-1224.23612394109,92.0543984294376,6,266
-1223.67751271048,91.9889499643811,6,267
-1222.87861207251,91.9515764342494,6,268
-1219.67145811304,91.9187374570275,6,269
-1218.92749395138,91.8962925579947,6,270
-1218.12674171148,91.8756430198715,6,271
-1220.13368305379,91.8777968094386,4,272
-1218.54346302405,91.8724500933328,4,273
-1211.31104102636,91.8736778131532,6,274
-1218.17715945943,91.8934205488351,4,275
-1216.49784576706,91.9007473344815,4,276
-1214.84369283343,91.9232146639157,4,277
-1213.22754006415,91.9521197104894,4,278
-1211.69431787487,91.9934695981122,4,279
-1210.14460692527,92.0162758821052,4,280
-1208.55686037118,92.0689721112879,4,281
-1207.06661479713,92.1356354341457,4,282
-1205.60633929476,92.1934583904808,4,283
-1204.18920759301,92.2371676742227,4,284
-1202.78657483252,92.3164913306431,4,285
-1201.39790315845,92.3704737021148,4,286
-1200.01501352467,92.4583849120495,4,287
-1198.57481056027,92.5266857784999,4,288
-1197.23282254136,92.5837610495323,4,289
-1195.90711456204,92.6440238969795,4,290
-1194.53875898676,93.3509481332228,4,291
-1193.23559506913,93.1961662259254,4,292
-1191.91346192304,93.0254797246692,4,293
-1190.61417101637,92.9668962384401,4,294
-1189.33463381269,93.0524300414861,4,295
-1188.03094051966,93.1369750867577,4,296
-1186.75271695165,93.2251341179461,4,297
-1185.50718680582,93.3115716880282,4,298
-1184.26499656745,93.3834105692319,4,299
-1183.1875650669,93.4639727910689,4,300
-1182.04570360386,93.5505167190867,4,301
-1180.92391996862,93.62183001549,4,302
-1179.82083643964,93.6958730731193,4,303
-1178.73606904041,93.7701364925644,4,304
-1177.67303684841,93.8371599384042,4,305
-1176.61879189299,93.909144423841,4,306
-1175.54863556245,93.9597528919322,4,307
-1174.55709629311,94.0191321338394,4,308
-1173.53897744131,94.0752004472636,4,309
-1172.53785897776,94.1193700693919,4,310
-1171.51910976262,94.1710552847962,4,311
-1170.5154700925,94.2087347244619,4,312
-1169.55525607837,94.1550958912833,4,313
-1168.61777909828,94.067491025762,4,314
-1167.67854892779,94.0634248007503,4,315
-1166.75233540783,94.0132956519988,4,316
-1165.85510541305,93.889553600749,4,317
-1165.59950727833,93.7612475932236,31,318
-1165.84071668852,93.6297482268624,31,319
-1166.06767416232,94.3346931704881,31,320
-1166.28541415561,94.3119006030755,31,321
-1166.49020983171,94.2992863115804,31,322
-1160.39254319643,94.2745578556789,4,323
-1159.53468300298,94.2531392768802,4,324
-1158.6568009608,94.2245095000789,4,325
-1157.77844451012,94.1860897173738,4,326
-1156.9144481452,94.1499317429407,4,327
-1156.05133153678,94.1086131793614,4,328
-1155.17151680817,94.0615494846935,4,329
-1154.29257889946,93.999835626892,4,330
-1153.41128919624,93.9289759825264,4,331
-1152.55885135896,93.8589358996123,4,332
-1151.67929088835,93.7881669231582,4,333
-1150.8449844662,93.7110095217517,4,334
-1149.9820388692,93.6301961793938,4,335
-1149.15052540303,93.5414304054998,4,336
-1148.32195811457,93.4480136656159,4,337
-1147.47207075952,93.3556039467408,4,338
-1146.61683227718,93.2561044487021,4,339
-1145.79717025329,93.1453888775684,4,340
-1144.95969343625,93.0225987544873,4,341
-1144.1563746094,92.9030442423864,4,342
-1143.35005623405,92.7868348560352,4,343
-1142.51393501414,92.6588321277692,4,344
-1141.74246237994,92.5458278229168,4,345
-1140.95037223438,92.4209501107642,4,346
-1140.16404380086,92.2879512186628,4,347
-1139.37910522826,92.1484646186737,4,348
-1138.60567686666,92.0095423402779,4,349
-1137.82769301979,91.8641688451337,4,350
-1137.05081118667,91.7205882286314,4,351
-1136.24236927041,91.5664377438992,4,352
-1135.4588872676,91.4097600601211,4,353
-1134.73606774547,91.2522266236504,4,354
-1133.9564886325,91.0956883496503,4,355
-1133.17688494695,90.9445704340069,4,356
-1132.40087303218,90.7898208802942,4,357
-1131.66044425434,90.6243892378067,4,358
-1130.93080487357,90.4639200928005,4,359
-1130.16929693259,90.3049959905628,4,360
-1129.42958204374,90.1364911925405,4,361
-1128.69707227559,89.9667603296496,4,362
-1127.96738297367,89.7927182805832,4,363
-1127.25251907463,89.6218011186185,4,364
-1126.50775062947,89.4468319199286,4,365
-1125.77714765754,89.2756979938258,4,366
-1125.07316219729,89.0989011918278,4,367
-1124.38952160269,88.9262901677429,4,368
-1123.67834812778,88.7423082120569,4,369
-1122.9797580153,88.5628845689662,4,370
-1122.2796062648,88.380584139006,4,371
-1121.56443538006,88.1944255950578,4,372
-1120.89854801895,88.0130974903898,4,373
-1120.22699361491,87.8406994862659,4,374
-1119.54884408718,87.6503468328066,4,375
-1118.84516436895,87.4512027511752,4,376
-1118.15698627948,87.2577000319545,4,377
-1117.48815452371,87.0697014190049,4,378
-1116.77758961007,86.872070866731,4,379
-1116.10519814967,86.6702211251546,4,380
-1115.42806042773,86.4654107808457,4,381
-1114.75955540237,86.2593726868142,4,382
-1114.09433468482,86.0520987047154,4,383
-1113.43586915838,85.8511620187493,4,384
-1112.76842692475,85.6401571061423,4,385
-1112.1017945571,85.4196253583137,4,386
-1111.45195989242,85.2049149316425,4,387
-1110.8008145214,84.9829534889251,4,388
-1110.1863120685,84.7682209460426,4,389
-1109.57506112582,84.5501930098265,4,390
-1108.98569376169,84.3338354363145,4,391
-1108.39309737073,84.1061419265924,4,392
-1107.80001809345,83.8792394666945,4,393
-1107.19576430488,83.6423575377576,4,394
-1106.60254376768,83.4036302809424,4,395
-1106.00914047247,83.1573676876162,4,396
-1105.42296244053,82.9067925196788,4,397
-1104.83678595084,82.6506579431068,4,398
-1104.25801467764,82.3840242277185,4,399
-1103.69179002207,82.113946212955,4,400
-1103.11539544371,81.8307200091546,4,401
-1102.54338860534,81.5369443393127,4,402
-1101.97916767098,81.2364994769513,4,403
-1101.42310607951,80.9240189552055,4,404
-1100.88030814845,80.6013749913633,4,405
-1100.32992343583,80.308044390176,4,406
-1099.7949416958,79.9700639418377,4,407
-1099.27154200314,79.6216873576734,4,408
-1098.75987536088,79.2629998677997,4,409
-1098.25816709771,78.8953118244756,4,410
-1097.77137720369,78.516110749058,4,411
-1097.30230506288,78.1435603239832,4,412
-1096.84121975652,77.7985932881965,4,413
-1096.40739619927,77.4177995793691,4,414
-1095.99059842333,77.0376305735047,4,415
-1095.5981829813,76.6529777667226,4,416
-1095.22379707314,76.2775761681458,4,417
-1094.87564180158,75.8968884421853,4,418
-1094.54150660478,75.5288610106179,4,419
-1094.23068662876,75.1588886746746,4,420
-1093.93868340238,74.802011653415,4,421
-1093.66595197541,74.45160072708,4,422
-1093.41576215637,74.1037177997794,4,423
-1093.18644556007,73.76232699326,4,424
-1092.97449021362,73.4320495302689,4,425
-1092.77939521769,73.1099488547795,4,426
-1092.60067470609,72.7920453653644,4,427
-1092.44071332099,72.4843762718331,4,428
-1092.30176982353,72.1785459726829,4,429
-1092.17075382334,71.8829776618022,4,430
-1092.05043658234,71.6003798691411,4,431
-1091.94536809304,71.324045016911,4,432
-1091.84655680415,71.0590579075507,4,433
-1091.76639017981,70.7933393398645,4,434
-1091.78950883339,70.535297314791,6,435
-1091.90649326503,70.2795480395787,24,436
-1092.02636426553,70.0298795341977,24,437
-1092.14811765945,69.8662460941002,24,438
-1092.27028152805,69.9605758445316,24,439
-1092.39242602788,70.1740405234429,24,440
-1092.51416230858,70.4299462610452,24,441
-1092.63323739851,68.8502673006474,24,442
-1092.75038483181,68.6250300635926,24,443
-1092.86442201133,68.4032423348546,24,444
-1092.97519763056,68.1859051060638,24,445
-1093.08259029281,67.9763183965789,24,446
-1093.18555471102,67.7685649272521,24,447
-1093.28502162343,67.5608562602193,24,448
-1093.37428688245,67.3560352001328,6,449
-1093.4637842516,67.1578373137629,6,450
-1093.54893339325,66.9566903057509,6,451
-1093.62883910117,66.7672132583442,6,452
-1093.70457179095,66.5782554187827,6,453
-1093.77526437089,66.2704998731193,6,454
-1093.8401086657,65.9716634369721,6,455
-1093.90025671746,65.71980841624,6,456
-1093.95586931405,65.4785253120499,6,457
-1094.0071135153,65.2470329824395,6,458
-1094.05416126159,65.0295136451953,6,459
-1094.0971880917,64.828159730362,6,460
-1094.1373234971,64.6402008663531,6,461
-1094.17279621364,64.4650657793245,6,462
-1094.20478516642,64.3047276147843,6,463
-1094.23346970162,64.1591548113204,6,464
-1094.25902781643,64.0260557660177,6,465
-1094.28163544083,63.9081865925977,6,466
-1094.30146579757,63.8101367246726,6,467
-1094.31868883585,63.7245870823977,6,468
-1094.33347073453,63.6209441481011,6,469
-1094.3459734705,63.5627592036025,6,470
-1092.22252839017,63.5164265599645,1,471
-1092.48886339566,63.4502510479066,1,472
-1092.73775643519,63.4286442873809,1,473
-1092.96968338886,63.4128676083751,1,474
-1093.18515554887,63.4069073657678,1,475
-1093.3847138182,63.3798060789759,1,476
-1093.56892332038,63.3875095662447,1,477
-1093.73836840705,63.4059151388521,1,478
-1093.89364804902,63.4006888953132,1,479
-1094.03537159645,63.4015874026697,1,480
-1092.27347159237,63.4396368128118,4,481
-1092.29316303332,63.4771466816546,4,482
-1092.34545837621,63.4885346377127,4,483
-1092.3696762326,63.5377980819547,4,484
-1092.38611954517,63.5864282072531,4,485
-1092.43412974234,63.6069774214554,4,486
-1092.4530969303,63.6623741893924,4,487
-1092.47100558838,63.7172841686811,4,488
-1092.51356261536,63.7408013639156,4,489
-1092.52812169298,63.7993890721276,4,490
-1092.56832774025,63.8258135530941,4,491
-1092.57483744113,63.8825397812641,4,492
-1092.6130092281,63.9087176030361,4,493
-1092.61656175228,63.9658644750038,4,494
-1092.64139245175,64.019572021151,4,495
-1092.64363353974,64.0743310150072,4,496
-1092.66529333079,64.1229042153872,4,497
-1092.66355246232,64.1780824634519,4,498
-1092.6680978891,64.2304899038343,4,499
-1092.6872065478,64.2713364257502,4,500
-1092.6887622618,64.320794105234,4,501
-1092.68979533785,64.3702301832547,4,502
-1092.68559293515,64.4155217002846,4,503
-1092.6869022523,64.460913539421,4,504
-1092.68681725359,64.5051264116069,4,505
-1092.68827804989,64.5455235164828,4,506
-1092.70074104549,64.5840518622937,4,507
-1092.6932217999,64.6169707813325,4,508
-1092.71808892091,64.6222565605725,4,509
-1092.73855290066,64.6289288373046,4,510
-1092.74813197545,64.6596288006296,4,511
-1092.76066214375,64.6842817498112,4,512
-1092.77123559296,64.7131495211424,4,513
-1092.77994066022,64.74044074173,4,514
-1092.77449625279,64.7631673539679,4,515
-1092.78034858972,64.7852143758221,4,516
-1092.78649880851,64.8014551876894,4,517
-1092.79579146975,64.8084305084412,4,518
-1092.80617054631,64.8042385259168,4,519
-1092.8175784211,64.8029370285615,4,520
-1092.8252004084,64.7943849784202,4,521
-1092.83016934231,64.7776840490232,4,522
-1092.83547350747,64.7660405479467,4,523
-1092.83063649227,64.7431579563537,4,524
-1092.83615281395,64.7270235281348,4,525
-1092.82108525122,64.6852321262923,4,526
-1092.82642962037,64.6501786630417,4,527
-1092.83123487553,64.6003907240885,4,528
-1092.8222080182,64.5478091547629,4,529
-1092.82192751341,64.4965381733574,4,530
-1092.83379663404,64.4404392021153,4,531
-1092.88957322976,64.4534099273116,4,532
-1092.95089128281,64.4428859410363,4,533
-1093.01260226433,64.4309593873672,4,534
-1093.07171093,64.3896237506611,4,535
-1093.1329889871,64.3305633832978,4,536
-1093.18575708502,64.264526799824,4,537
-1093.2436576328,64.1642244285466,4,538
-1093.30064574258,64.0468438420919,4,539
-1093.35287374927,63.9371690276455,4,540
-1093.4024016878,63.7970593735838,4,541
-1093.45310460288,63.6414234021047,4,542
-1093.50962500656,63.4652921770903,4,543
-1093.56876154808,63.279011126977,4,544
-1093.62555930416,63.0863710947066,4,545
-1093.68767805393,62.8731401077858,4,546
-1093.74432481024,62.670365170694,4,547
-1093.80046092509,61.4032929061218,4,548
-1093.86081589945,61.9417161799257,4,549
-1093.92132316598,60.389197994632,4,550
-1093.96764528536,61.7162199113672,4,551
-1094.0128059967,61.4422433129631,4,552
-1094.05589217309,61.1552016521896,4,553
-1094.12363429585,60.8271054215718,4,554
-1094.19576030032,60.4925374845775,4,555
-1094.25010039322,60.1579843884392,4,556
-1094.317919218,59.7974575518688,4,557
-1094.39185487013,59.4783418273626,4,558
-1094.46964086149,59.1143625098757,4,559
-1094.55006517576,58.6865501571834,4,560
-1094.55109059491,58.2326688411351,4,561
-1094.63646235263,57.7793852408695,4,562
-1094.64888011573,57.376786498686,4,563
-1094.75936686609,56.8729206997879,4,564
-1094.86224472925,56.3906028849003,4,565
-1094.96726372599,55.8700252642965,4,566
-1095.08751769174,55.321721062482,4,567
-1095.20119280879,54.7952074055478,4,568
-1095.62744190026,54.2957229327952,13,569
-1095.73705656762,53.7440387660525,33,570
-1095.47022123833,53.1741617045904,4,571
-1095.61355720951,52.5381576410188,4,572
-1096.3255289151,51.9343892639472,22,573
-1095.7905003971,51.3103596869875,4,574
-1095.97810220705,50.5245955507604,4,575
-1096.14743229959,49.7528451973006,4,576
-1096.00321222798,49.0341993113298,4,577
-1095.86537626083,48.4068221230767,4,578
-1095.72650293441,47.8701659610592,4,579
-1095.57950140081,47.4126884435194,4,580
-1095.43378973115,47.0360792738042,4,581
-1095.28308725256,46.7315434430876,4,582
-1100.88879851077,46.4974293998907,1,583
-1101.0838764773,46.3342104787076,1,584
-1101.27678697306,46.2272151814718,1,585
-1101.46753215005,46.1804361071125,1,586
-1101.65802731732,46.1763209259455,1,587
-1101.84629572234,46.16647218206,1,588
-1102.03141570589,46.2721116332166,1,589
-1102.21347225181,46.351693271005,1,590
-1102.39160529612,46.4758469934506,1,591
-1102.56500771177,46.6486992658797,1,592
-1102.42981446121,46.8252059852137,33,593
-1102.26834665028,46.1208607803188,33,594
-1102.09813559774,45.5003095561915,33,595
-1101.39248496166,44.946494456916,33,596
-1099.66809267833,44.4664598627937,33,597
-1098.29388972578,44.0450020303709,33,598
-1103.57333356932,43.6819792775759,1,599
-1103.67607889032,43.3672165407581,1,600
-1103.76568913965,43.1171820265376,1,601
-1103.84103733423,42.9148065746243,1,602
-1103.90202796791,17.1198327043147,1,603
-1103.94669228438,16.5242287780204,1,604
-1103.97413535791,15.9355257199398,1,605
-1103.98353420156,15.3537985768266,1,606
-1103.9731833046,14.7791477229086,1,607
-1103.94339375223,14.2118596353414,1,608
-1103.89248482489,13.6525310257751,6,609
-1103.82091977981,13.1015868786216,6,610
-1103.72733105986,12.5595830862972,6,611
-1103.61130999034,12.0271042813251,6,612
-1103.47249835189,11.5045713440136,6,613
-1103.30963375169,10.9924105595639,6,614
-1103.12344869562,10.4907865499154,6,615
-1102.90896015416,9.9958754548931,6,616
-1102.66907318572,9.51260548982891,6,617
-1102.40277865788,9.04127890461221,6,618
-1102.11222829907,8.58257338370458,1,619
-1101.79415246888,8.13718076152874,1,620
-1101.44975855056,7.70583116843591,1,621
-1101.07819391787,7.28923985860511,1,622
-1100.68057668129,6.88812040003656,1,623
-1100.2570433769,6.5032924365162,1,624
-1099.80774568678,6.13549579914,1,625
-1099.33284827637,5.78547060968031,1,626
-1098.83347830753,5.45397937568018,1,627
-1098.31072452306,5.14206114338099,1,628
-1097.75897500303,4.84918528571968,1,629
-1105.30732641922,4.57827082596015,13,630
-1105.21280068637,4.32991200909825,13,631
-1105.11759954007,4.10442037711886,13,632
-1105.00868079019,3.90216805001279,13,633
-1096.0326310633,3.72337025897922,4,634
-1095.80527427373,3.56797502058243,4,635
-1095.62997839588,3.43594408916448,4,636
-1095.45328585482,3.32685568246151,4,637
-1095.27088909071,3.18523916341475,4,638
-1095.09390424874,3.12386764242223,4,639
-1094.93383870828,3.08399484873128,4,640
-1094.7759038017,3.06520406564557,4,641
-1094.63739503293,3.06704467532125,4,642
-1094.49190697932,3.08933136139354,4,643
-1094.35140553792,3.13234558815478,4,644
-1094.22821656793,3.19590543787342,4,645
-1094.11499841355,3.28125259760181,4,646
-1094.01138836687,3.38732540943082,4,647
-1093.9516132969,3.50463972352691,1,648
-1094.09097069912,3.64248952031987,1,649
-1093.85063657935,3.76909229335102,4,650
-1093.41397118904,3.91522861975419,19,651
-1093.58371929578,4.10606212536556,19,652
-1093.58624753559,4.30349152090405,4,653
-1093.50256057195,4.5399155366037,4,654
-1093.43672061565,4.6929674036005,4,655
-1093.37073822396,4.94609445442143,4,656
-1093.3074624364,5.25262228465533,4,657
-1093.25055254104,5.49524491850711,4,658
-1084.6278673305,5.81109818070615,17,659
-1084.36735678206,6.08233849367739,17,660
-1084.27729677139,6.39795796358401,17,661
-1084.21814984641,6.74462131805253,17,662
-1084.19092705568,7.17692005943009,17,663
-1084.14839010225,7.62317457188795,17,664
-1084.06108744166,8.06622057121709,17,665
-1084.00410204758,8.5353511879591,17,666
-1083.92404880463,8.93553410440947,17,667
-1083.82228413853,9.32186973597054,17,668
-1083.73794380518,9.6955624201716,17,669
-1083.72240051943,10.2182365952363,17,670
-1083.68805674882,10.8205960853185,17,671
-1076.51009676557,11.3940786079514,33,672
-1076.36328775687,11.9788360449487,33,673
-1076.1503979021,12.5663719225314,33,674
-1076.03240747718,13.1416476363736,33,675
-1076.0163039897,13.6739196125845,33,676
-1075.98508577137,14.232946192404,33,677
-1075.44904342017,14.8329223410135,6,678
-1075.50989354405,15.4227749569313,6,679
-1075.63904280849,16.0207202518647,6,680
-1075.69411990968,16.6605450186536,6,681
-1075.78936073834,17.2660811737004,6,682
-1075.80871566009,17.9030339278429,33,683
-1075.90889463004,18.5460117710559,33,684
-1075.81228611957,19.2114249223747,33,685
-1075.72719045954,19.8871798663199,33,686
-1075.64349670298,20.541637512612,33,687
-1075.56774974363,21.2070608107532,33,688
-1059.25394691971,21.8711218019396,24,689
-1058.76985595519,22.5290353519567,24,690
-1058.34149483002,23.1809859969915,24,691
-1058.07443607527,23.8195802647767,24,692
-1057.83257389254,24.4518546133,24,693
-1057.56506088158,25.0885722003329,24,694
-1057.28311384793,25.7082111075884,24,695
-1057.00224428791,26.3357016281512,24,696
-1056.81785101078,26.9632402304203,24,697
-1056.65058733729,27.585823850275,24,698
-1056.50786577145,28.2035473976768,24,699
-1056.38078020933,28.816640233759,24,700
-1056.21011634188,29.4252772028959,24,701
-1056.06136937453,30.0296177204977,24,702
-1056.09430654377,30.6298050560671,24,703
-1055.6533577391,31.2259847918987,24,704
-1055.11807901934,31.1978032641412,24,705
-1054.58226913735,30.2677126552333,24,706
-1054.01318107452,29.6708555155256,24,707
-1053.60963121797,28.7121025113282,24,708
-1053.06217131484,28.226588716815,24,709
-1052.59230033189,27.4489299667864,24,710
-1052.29044756313,26.8320248678316,24,711
-1051.87113785795,26.1252777118954,24,712
-1051.52629857156,25.9423252880663,24,713
-1051.23529192801,25.366727472757,24,714
-1051.02279208676,24.8499152825114,24,715
-1050.76433075059,24.3568622053646,24,716
-1050.4792799676,23.9168753755105,24,717
-1050.28440596554,23.5638507060428,24,718


==> multi_tracked_objects.csv <==
x,y,id,frame
-1654.48,65.3534,36,0
-1653.05,65.5622,36,1
-1651.7,65.7205,36,2
-1650.43,65.9115,36,3
-1649.3,66.0527,36,4
-1647.9,66.1247,36,5
-1646.63,66.3214,36,6
-1645.46,66.4211,36,7
-1644.22,66.5843,36,8
-1642.99,66.7277,36,9
-1641.72,66.835,36,10
-1640.5,66.9432,36,11
-1639.29,67.0187,36,12
-1638,67.1369,36,13
-1636.69,67.2075,36,14
-1635.4,67.3894,36,15
-1634.03,67.4809,36,16
-1632.61,67.5068,36,17
-1631.23,67.5738,36,18
-1629.89,67.6951,36,19
-1628.57,67.7943,36,20
-1627.17,67.8789,36,21
-1625.68,67.9203,36,22
-1624.28,68.0813,36,23
-1622.91,68.1842,36,24
-1621.3,68.285,36,25
-1619.88,68.385,36,26
-1619.82,68.4116,166,27
-1616.97,68.6554,36,28
-1615.42,68.7102,36,29
-1613.98,68.7701,36,30
-1612.46,68.856,36,31
-1610.94,68.9304,36,32
-1609.4,69.0429,36,33
-1607.8,69.1298,36,34
-1606.25,69.2776,36,35
-1604.82,69.3964,36,36
-1603.11,69.4966,36,37
-1601.51,69.6113,36,38
-1599.74,69.6495,36,39
-1598.01,69.7683,36,40
-1597.8,70.1267,183,41
-1596.35,69.9191,183,42
-1594.41,69.9997,183,43
-1592.55,70.3941,183,44
-1590.8,70.5488,183,45
-1589.04,70.6731,183,46
-1587.27,70.8226,183,47
-1585.49,70.9725,183,48
-1583.51,71.0243,183,49
-1581.71,71.1543,183,50
-1579.88,71.2853,183,51
-1578.05,71.4164,183,52
-1576.36,71.1125,183,53
-1574.49,71.458,183,54
-1572.6,71.7633,183,55
-1570.69,71.8827,183,56
-1568.9,72.0236,183,57
-1567.16,72.2266,183,58
-1565.22,72.4017,183,59
-1563.52,72.6456,183,60
-1561.7,72.8357,183,61
-1559.84,73.0567,183,62
-1558.02,73.2589,183,63
-1556.17,73.5118,183,64
-1554.42,73.4214,183,65
-1552.54,73.6325,183,66
-1550.78,73.5902,183,67
-1548.75,73.8003,183,68
-1546.48,73.928,183,69
-1544.38,74.0009,183,70
-1542.4,74.0248,183,71
-1540.42,74.0912,183,72
-1538.61,74.1702,36,73
-1536.92,74.3071,36,74
-1535.28,74.3926,36,75
-1533.62,74.5229,36,76
-1531.91,74.6549,36,77
-1530.16,74.7793,36,78
-1528.46,74.868,36,79
-1526.78,74.9768,36,80
-1524.97,75.0923,36,81
-1523.2,75.2043,36,82
-1521.39,75.3092,36,83
-1519.53,75.4149,36,84
-1517.74,75.5293,36,85
-1515.9,75.6468,36,86
-1514.15,75.7345,36,87
-1512.4,75.8515,36,88
-1510.6,75.9539,36,89
-1508.88,76.0629,183,90
-1507.07,76.175,183,91
-1505.29,76.29,183,92
-1503.57,76.4099,183,93
-1501.76,76.5378,183,94
-1500.01,76.6511,183,95
-1498.24,76.74,183,96
-1496.44,76.8087,183,97
-1494.72,76.8971,183,98
-1492.89,76.9847,183,99
-1491.11,77.0631,36,100
-1489.35,77.1786,36,101
-1487.68,77.2991,36,102
-1485.8,77.3297,36,103
-1484.08,77.4341,36,104
-1482.34,77.5163,36,105
-1480.59,77.6054,183,106
-1478.86,77.6428,36,107
-1477.13,77.8123,183,108
-1475.4,77.8702,183,109
-1473.64,77.9349,183,110
-1471.97,78.0062,183,111
-1470.11,78.1156,183,112
-1468.32,78.1897,183,113
-1466.56,78.2827,183,114
-1464.76,78.396,183,115
-1463,78.4496,183,116
-1461.24,78.56,36,117
-1459.44,78.6124,36,118
-1457.66,78.7401,36,119
-1455.93,78.9702,36,120
-1454.2,79.0401,36,121
-1452.33,79.0917,36,122
-1450.59,79.1777,36,123
-1448.78,79.2821,36,124
-1446.96,79.3369,36,125
-1445.26,79.4205,36,126
-1443.38,79.4753,36,127
-1441.75,79.5759,36,128
-1439.91,79.6632,183,129
-1438.22,79.7334,183,130
-1436.43,79.8416,183,131
-1434.74,79.8745,183,132
-1432.92,79.9471,183,133
-1431.17,80.0684,183,134
-1429.57,80.1743,183,135
-1427.89,80.2848,183,136
-1426.1,80.429,183,137
-1424.34,80.5109,183,138
-1422.71,80.5755,183,139
-1420.96,80.6847,183,140
-1419.14,80.8219,183,141
-1417.33,80.8834,183,142
-1415.65,80.9566,183,143
-1413.93,80.9864,183,144
-1412.22,81.0127,183,145
-1410.59,81.0587,183,146
-1408.83,81.126,183,147
-1407.15,81.2609,183,148
-1405.31,81.3524,183,149
-1404.03,81.4482,183,150
-1402.5,81.5248,183,151
-1400.85,81.607,183,152
-1399.16,81.6909,183,153
-1397.55,81.7708,183,154
-1395.09,81.943,36,155
-1393.29,82.0295,36,156
-1391.45,82.0876,36,157
-1389.74,82.0918,36,158
-1387.85,82.2275,36,159
-1386.15,82.2985,36,160
-1384.31,82.4056,36,161
-1382.61,82.4751,36,162
-1380.9,82.499,36,163
-1379.27,82.4956,36,164
-1377.45,82.5813,36,165
-1375.67,82.6872,36,166
-1373.95,82.7879,36,167
-1372.22,82.938,36,168
-1370.56,82.9775,36,169
-1368.83,83.1169,36,170
-1367.33,83.0863,36,171
-1365.49,83.1381,36,172
-1363.83,83.1743,36,173
-1362.11,83.2401,36,174
-1360.38,83.252,36,175
-1358.6,83.3517,36,176
-1357,83.4063,36,177
-1355.44,83.4714,36,178
-1353.82,83.5654,36,179
-1352.19,83.666,36,180
-1350.46,83.7245,36,181
-1348.87,83.7878,36,182
-1347.35,83.8724,36,183
-1345.52,83.9507,36,184
-1343.81,84.0353,36,185
-1342.13,84.1438,36,186
-1340.5,84.1847,36,187
-1338.84,84.2505,36,188
-1337.24,84.3931,36,189
-1335.69,84.428,36,190
-1334.1,84.4764,36,191
-1332.41,84.6381,36,192
-1330.94,84.6496,36,193
-1329.41,84.6655,36,194
-1327.9,84.6461,36,195
-1326.54,84.7266,36,196
-1324.77,84.8888,36,197
-1323.13,84.8966,36,198
-1321.45,85.0531,36,199
-1319.87,85.2023,36,200
-1318.19,85.2758,36,201
-1316.74,85.3562,36,202
-1315.25,85.4445,36,203
-1313.73,85.5401,36,204
-1312.27,85.6406,36,205
-1310.76,85.7398,36,206
-1309.25,85.8375,36,207
-1307.71,85.932,36,208
-1306.21,86.0346,36,209
-1304.72,86.1328,36,210
-1303.3,86.1398,36,211
-1301.99,86.4598,36,212
-1300.7,86.4666,36,213
-1298.78,86.4822,36,214
-1297.34,86.5621,36,215
-1295.46,86.5967,36,216
-1293.55,86.7243,36,217
-1291.78,86.7868,36,218
-1290.18,86.863,36,219
-1288.6,87.254,36,220
-1286.98,87.2281,36,221
-1285.45,87.3744,36,222
-1284.54,87.3321,36,223
-1283.57,87.3106,36,224
-1281.87,87.3244,36,225
-1280.22,87.1935,36,226
-1278.67,87.0848,36,227
-1277.19,87.0728,36,228
-1275.66,87.0596,36,229
-1274.19,87.0458,36,230
-1273.32,87.4639,36,231
-1271.47,87.7417,36,232
-1269.76,87.8763,36,233
-1268.26,88.0262,36,234
-1266.86,88.1734,36,235
-1265.37,88.2779,36,236
-1263.77,88.2432,36,237
-1262.29,88.1828,36,238
-1260.95,88.3058,36,239
-1259.58,88.3872,36,240
-1258.01,88.3287,36,241
-1256.5,88.4204,36,242
-1255.6,88.3494,36,243
-1254.24,88.3763,36,244
-1252.89,88.4025,36,245
-1251.67,88.5317,36,246
-1250.13,88.8446,36,247
-1250.81,89.173,634,248
-1246.96,89.4181,36,249
-1245.62,89.5073,36,250
-1244.11,89.6272,36,251
-1242.73,89.7511,36,252
-1241.4,89.7949,36,253
-1242.89,90.1891,640,254
-1240.47,90.2528,643,255
-1237.59,90.0908,36,256
-1238.41,90.2887,643,257
-1234.93,90.2697,36,258
-1233.58,90.3582,36,259
-1232.27,90.4418,36,260
-1231,90.5544,36,261
-1229.7,90.6292,36,262
-1228.38,90.7146,36,263
-1227.07,90.8597,36,264
-1225.87,90.974,36,265
-1224.63,91.0347,36,266
-1223.39,91.0077,36,267
-1222.13,90.9946,36,268
-1220.87,91.0705,36,269
-1221.69,91.3637,648,270
-1218.18,91.2253,36,271
-1216.94,91.2501,36,272
-1215.55,91.3897,36,273
-1214.23,91.5525,36,274
-1212.98,91.7208,36,275
-1211.69,91.8754,36,276
-1212.72,91.8577,648,277
-1209.17,92.1051,36,278
-1207.87,92.1641,36,279
-1208.88,92.053,648,280
-1207.56,92.1215,648,281
-1206.32,92.1867,648,282
-1205.03,92.255,648,283
-1201.97,92.5756,36,284
-1200.92,92.6335,36,285
-1199.85,92.7028,36,286
-1198.71,92.8007,36,287
-1197.53,92.8611,36,288
-1196.41,92.9319,36,289
-1195.29,93.0255,36,290
-1194.17,93.1128,36,291
-1193.05,93.1851,36,292
-1194.02,93.303,653,293
-1190.84,93.3616,36,294
-1191.77,93.6457,653,295
-1190.59,93.7908,653,296
-1189.5,93.9257,653,297
-1188.33,94.072,653,298
-1187.24,94.2086,653,299
-1186.08,94.3559,653,300
-1185.45,94.0577,653,301
-1184.36,94.1322,653,302
-1183.29,94.2039,653,303
-1182.2,94.2741,653,304
-1181.16,94.3401,653,305
-1180.08,94.4062,653,306
-1179.02,94.4689,653,307
-1176.65,93.9738,36,308
-1175.66,94.0033,36,309
-1174.62,94.0255,36,310
-1173.64,94.0396,36,311
-1172.63,94.0535,36,312
-1171.65,94.0463,36,313
-1170.66,94.0455,36,314
-1169.69,94.0161,36,315
-1168.77,93.9672,36,316
-1167.86,93.9393,36,317
-1166.85,93.8506,36,318
-1165.88,93.8499,36,319
-1164.89,93.8475,36,320
-1163.96,93.8248,36,321
-1163.03,93.8092,36,322
-1162.09,93.7849,36,323
-1161.17,93.7198,36,324
-1160.24,93.5952,36,325
-1159.38,93.5997,36,326
-1158.48,93.5343,36,327
-1157.59,93.4665,36,328
-1156.69,93.4375,36,329
-1155.69,93.3914,36,330
-1154.79,93.3235,36,331
-1153.93,93.2198,36,332
-1153.06,93.1337,36,333
-1152.19,92.986,36,334
-1151.27,92.8686,36,335
-1150.46,92.7552,36,336
-1149.61,92.6166,36,337
-1148.74,92.5299,36,338
-1147.86,92.4174,36,339
-1146.99,92.3035,36,340
-1146.12,92.1842,36,341
-1145.33,92.0489,36,342
-1144.47,91.9458,36,343
-1143.67,91.8345,36,344
-1142.85,91.7221,36,345
-1142.01,91.5682,36,346
-1141.21,91.4684,36,347
-1140.46,91.3474,36,348
-1139.64,91.26,36,349
-1138.84,91.2168,36,350
-1138.1,91.0444,36,351
-1137.29,90.9041,36,352
-1136.49,90.7378,36,353
-1137.61,91.0556,741,354
-1136.74,90.8953,741,355
-1135.83,90.728,741,356
-1134.98,90.5725,741,357
-1134.12,90.4158,741,358
-1132.93,90.2687,741,359
-1131.98,90.1075,741,360
-1131.03,89.9447,741,361
-1130.13,89.7917,741,362
-1129.19,89.6308,741,363
-1128.09,89.0175,36,364
-1127.37,88.8752,36,365
-1126.66,88.7294,36,366
-1125.86,88.6132,36,367
-1125.19,88.459,36,368
-1124.59,88.3288,36,369
-1123.89,88.1362,36,370
-1123.2,87.9204,36,371
-1122.47,87.7064,36,372
-1121.71,87.5325,36,373
-1121,87.3371,36,374
-1120.28,87.1146,36,375
-1119.57,86.9312,36,376
-1118.87,86.7228,36,377
-1118.18,86.5144,36,378
-1117.49,86.3465,36,379
-1116.82,86.0742,36,380
-1116.12,85.8976,36,381
-1115.42,85.6901,36,382
-1114.7,85.506,36,383
-1114.03,85.3098,36,384
-1113.42,85.0693,36,385
-1112.79,84.8648,36,386
-1112.13,84.6485,36,387
-1111.63,84.4881,36,388
-1111.06,84.2845,36,389
-1110.56,84.08,36,390
-1110.04,83.8972,36,391
-1109.44,83.6162,36,392
-1108.82,83.3061,36,393
-1108.24,83.0252,36,394
-1107.66,82.791,36,395
-1107.01,82.4868,36,396
-1106.43,82.2859,36,397
-1105.78,82.0002,36,398
-1105.16,81.7421,36,399
-1104.54,81.4247,36,400
-1103.94,81.1221,36,401
-1103.35,80.7668,36,402
-1102.78,80.4347,36,403
-1102.21,80.0974,36,404
-1101.68,79.7345,36,405
-1101.17,79.3673,36,406
-1100.68,79.0072,36,407
-1100.16,78.5932,36,408
-1099.76,78.1067,36,409
-1099.28,77.7371,36,410
-1098.83,77.3565,36,411
-1098.43,76.9678,36,412
-1098.09,76.5938,36,413
-1097.75,76.2483,36,414
-1097.4,75.875,36,415
-1097.09,75.5134,36,416
-1096.83,75.2061,36,417
-1096.61,74.9077,36,418
-1096.37,74.6073,36,419
-1096.2,74.2665,36,420
-1096.04,73.9495,36,421
-1095.9,73.6599,36,422
-1095.72,73.4536,36,423
-1095.57,73.2247,36,424
-1095.45,72.9779,36,425
-1095.33,72.7384,36,426
-1095.2,72.5606,36,427
-1095.08,72.3431,36,428
-1094.93,72.1359,36,429
-1094.81,71.9465,36,430
-1094.71,71.728,36,431
-1094.61,71.4711,36,432
-1094.55,71.2249,36,433
-1094.49,70.9832,36,434
-1094.37,70.7919,36,435
-1094.24,70.6248,36,436
-1094.11,70.4562,36,437
-1093.97,70.2411,36,438
-1093.88,70.0149,36,439
-1093.77,69.8211,36,440
-1093.67,69.587,36,441
-1093.6,69.3614,36,442
-1093.55,69.1686,36,443
-1093.46,68.9464,36,444
-1093.43,68.7292,36,445
-1093.47,68.4382,36,446
-1093.42,68.254,36,447
-1093.37,68.0772,36,448
-1093.32,67.8885,36,449
-1093.29,67.7224,36,450
-1093.29,67.5349,36,451
-1093.29,67.3566,36,452
-1093.29,67.1755,36,453
-1093.26,66.9918,36,454
-1093.25,66.8228,36,455
-1093.26,66.6287,36,456
-1093.29,66.5173,36,457
-1093.3,66.3555,36,458
-1093.39,66.2366,36,459
-1093.41,66.1755,36,460
-1093.47,66.0625,36,461
-1093.51,66.0062,36,462
-1093.58,65.9382,36,463
-1093.64,66.0617,36,464
-1093.6,66.3267,36,465
-1093.75,66.4488,36,466
-1093.86,66.5267,36,467
-1093.8,66.5419,36,468
-1093.9,66.5958,36,469
-1093.95,66.6018,36,470
-1093.98,66.5943,36,471
-1093.99,66.5937,36,472
-1093.99,66.5756,36,473
-1093.99,66.5425,36,474
-1093.97,66.5267,36,475
-1093.84,66.4825,36,476
-1093.88,66.4718,36,477
-1093.89,66.4823,36,478
-1093.91,66.4493,36,479
-1093.89,66.4514,36,480
-1093.89,66.4496,36,481
-1093.78,66.4223,36,482
-1093.68,66.3607,36,483
-1093.8,66.3896,36,484
-1093.78,66.4253,36,485
-1093.71,66.3418,36,486
-1093.65,66.4129,36,487
-1093.62,66.3527,36,488
-1093.65,66.3675,36,489
-1093.71,66.3794,36,490
-1093.76,66.3927,36,491
-1093.8,66.4156,36,492
-1093.84,66.4478,36,493
-1093.9,66.4674,36,494
-1093.86,66.5175,36,495
-1093.82,66.4255,36,496
-1093.82,66.4105,36,497
-1093.83,66.4195,36,498
-1093.87,66.4049,36,499
-1093.89,66.4131,36,500
-1093.88,66.4451,36,501
-1093.9,66.4274,36,502
-1093.9,66.441,36,503
-1093.91,66.4619,36,504
-1093.94,66.4677,36,505
-1093.93,66.4697,36,506
-1093.94,66.4866,36,507
-1093.87,66.4359,36,508
-1093.71,66.1659,36,509
-1093.87,66.1107,36,510
-1093.87,66.2114,36,511
-1093.76,66.1726,36,512
-1093.62,65.9265,36,513
-1093.5,65.7932,36,514
-1093.46,65.7361,36,515
-1093.45,65.7339,36,516
-1093.47,65.7366,36,517
-1093.42,65.7622,36,518
-1093.4,65.7685,36,519
-1093.39,65.791,36,520
-1093.43,65.7541,36,521
-1093.4,65.7486,36,522
-1093.4,65.7763,36,523
-1093.39,65.7612,36,524
-1093.37,65.7178,36,525
-1093.36,65.6664,36,526
-1093.35,65.6053,36,527
-1093.37,65.5135,36,528
-1093.39,65.4296,36,529
-1093.38,65.3299,36,530
-1093.4,65.2049,36,531
-1093.45,65.0392,36,532
-1093.45,64.9009,36,533
-1093.5,64.7982,36,534
-1093.52,64.6158,36,535
-1093.52,64.4188,36,536
-1093.53,64.2283,36,537
-1093.56,64.0205,36,538
-1093.58,63.8609,36,539
-1093.69,63.6918,36,540
-1093.72,63.5368,36,541
-1093.85,63.1115,36,542
-1093.81,62.7714,36,543
-1093.86,62.4211,36,544
-1093.9,62.175,36,545
-1093.86,61.7957,36,546
-1093.92,61.5544,36,547
-1094.06,61.2199,36,548
-1094.1,60.8096,36,549
-1094.14,60.5243,36,550
-1094.15,60.1443,36,551
-1094.19,59.8294,36,552
-1094.3,59.5756,36,553
-1094.36,59.3222,36,554
-1094.41,58.9431,36,555
-1094.46,58.5425,36,556
-1094.6,58.1392,36,557
-1094.62,57.6982,36,558
-1094.72,57.2178,36,559
-1094.7,56.7874,36,560
-1094.77,56.3141,36,561
-1094.88,55.8262,36,562
-1094.97,55.308,36,563
-1095.11,54.8857,36,564
-1095.2,54.3068,36,565
-1095.33,53.7064,36,566
-1095.46,53.1104,36,567
-1095.65,52.489,36,568
-1095.86,51.8718,36,569
-1096.03,51.2572,36,570
-1096.16,50.6087,36,571
-1096.28,49.9686,36,572
-1096.49,49.3782,36,573
-1096.67,48.6296,36,574
-1097.1,46.7139,36,575
-1097.27,45.9798,36,576
-1097.42,45.3214,36,577
-1097.53,44.6828,36,578
-1097.65,44.0259,36,579
-1097.8,43.3614,36,580
-1097.93,42.7294,36,581
-1098.08,42.0686,36,582
-1098.23,41.4479,36,583
-1098.44,40.778,36,584
-1098.62,40.1658,36,585
-1098.77,39.4399,36,586
-1098.88,38.7948,36,587
-1099.02,38.1793,36,588
-1099.15,37.6042,36,589
-1099.28,37.0242,36,590
-1099.43,36.4309,36,591
-1099.57,35.8266,36,592
-1099.7,35.192,36,593
-1099.85,34.6147,36,594
-1099.96,34.0548,36,595
-1100.11,33.5234,36,596
-1100.26,32.9153,36,597
-1100.5,32.4295,36,598
-1100.7,31.647,36,599
-1100.83,30.9667,36,600
-1100.99,30.428,36,601
-1101.09,29.908,36,602
-1101.23,29.3366,36,603
-1101.36,28.7084,36,604
-1101.51,28.1098,36,605
-1101.55,27.6835,36,606
-1101.54,27.3215,36,607
-1101.6,26.835,36,608
-1101.69,26.3695,36,609
-1101.78,25.8946,36,610
-1101.85,25.4872,36,611
-1101.91,24.9985,36,612
-1101.99,24.5191,36,613
-1102.06,23.9641,36,614
-1102.15,23.4585,36,615
-1102.19,22.931,36,616
-1102.22,22.3935,36,617
-1102.24,21.8702,36,618
-1102.33,21.3623,36,619
-1102.39,20.8501,36,620
-1102.41,20.267,36,621
-1102.4,19.7395,36,622
-1102.39,19.1838,36,623
-1102.36,18.6382,36,624
-1102.38,18.0932,36,625
-1102.25,17.6088,36,626
-1102.24,17.0621,36,627
-1101.95,16.5947,36,628
-1101.75,16.0866,36,629
-1101.66,15.5715,36,630
-1101.58,15.0327,36,631
-1101.11,14.5788,36,632
-1100.88,14.1222,36,633
-1100.72,13.6281,36,634
-1100.56,13.1155,36,635
-1100.39,12.6188,36,636
-1099.73,12.2812,36,637
-1099.34,11.9342,36,638
-1099.02,11.4888,36,639
-1098.74,11.0311,36,640
-1098.47,10.5792,36,641
-1097.89,10.3208,36,642
-1097.51,9.98781,36,643
-1097.16,9.56397,36,644
-1096.69,9.29378,36,645
-1096.01,9.05789,36,646
-1095.56,8.7541,36,647
-1095.11,8.4754,36,648
-1094.66,8.19345,36,649
-1094.15,7.92594,36,650
-1093.6,7.76134,36,651
-1093.07,7.556,36,652
-1092.55,7.31198,36,653
-1091.97,7.1627,36,654
-1091.49,7.03384,36,655
-1090.94,6.8844,36,656
-1090.37,6.75938,36,657
-1089.74,6.63796,36,658
-1089.16,6.55768,36,659
-1088.55,6.50445,36,660
-1087.82,6.47293,36,661
-1087.14,6.44903,36,662
-1086.35,6.43614,36,663
-1085.8,6.47075,36,664
-1085.14,6.52714,36,665
-1084.42,6.6041,36,666
-1083.76,6.68026,36,667
-1083.11,6.78886,36,668
-1082.43,6.89549,36,669
-1081.61,7.02466,36,670
-1080.8,7.22324,36,671
-1079.95,7.43881,36,672
-1079.13,7.6778,36,673
-1078.35,7.93916,36,674
-1077.71,8.17652,36,675
-1076.96,8.44174,36,676
-1076.15,8.75962,36,677
-1075.67,8.96608,36,678
-1075.01,9.28547,36,679
-1074.37,9.53049,36,680
-1073.68,9.84092,36,681
-1072.98,10.1115,36,682
-1071.83,10.6386,36,683
-1070.83,11.0974,36,684
-1069.96,11.6005,36,685
-1068.93,11.9521,36,686
-1068.06,12.3164,36,687
-1067.16,12.7019,36,688
-1066.35,13.0952,36,689
-1065.46,13.5793,36,690
-1064.75,14.0703,36,691
-1063.92,14.5852,36,692
-1063.13,15.0855,36,693
-1062.37,15.4353,36,694
-1061.54,15.8629,36,695
-1060.76,16.3059,36,696
-1059.9,16.7776,36,697
-1059.09,17.2519,36,698
-1058.28,17.7617,36,699
-1057.47,18.2826,36,700
-1056.71,18.7369,36,701
-1055.95,19.235,36,702
-1055.24,19.6825,36,703
-1054.55,20.0952,36,704
-1053.8,20.5027,36,705
-1053,20.9869,36,706
-1052.24,21.4483,36,707
-1051.39,21.976,36,708
-1050.61,22.4142,36,709
-1049.81,22.8623,36,710
-1049.03,23.3192,36,711
-1048.21,23.8135,36,712
-1047.4,24.2983,36,713
-1046.64,24.805,36,714
-1045.86,25.3012,36,715
-1045.02,25.7995,36,716
-1044.12,26.3978,36,717
-1043.27,26.9037,36,718

